Optimal Dimensioning of Elastic-Link Manipulators regarding Lifetime Estimation

Resourceful operation and design of robots is key for sustainable industrial automation. This will be enabled by lightweight design along with time and energy optimal control of robotic manipulators. Design and control of such systems is intertwined as the control must take into account inherent mechanical compliance while the design must accommodate the dynamic requirements demanded by the control. As basis for such design optimization, a method for estimating the lifetime of elastic link robotic manipulators is presented. This is applied to the geometry optimization of flexible serial manipulators performing pick-and-place operations, where the optimization objective is a combination of overall weight and vibration amplitudes. The lifetime estimation draws from a fatigue analysis combining the rainflow counting algorithm and the method of critical cutting plane. Tresca hypothesis is used to formulate an equivalent stress, and linear damage accumulation is assumed. The final robot geometry is selected from a Pareto front as a tradeoff of lifetime and vibration characteristic. The method is illustrated for a three degrees of freedom articulated robotic manipulator.

==> data.csv <==
Time;Stress
0;-2
0.001953125;-1.9999717629239
0.00390625;-1.99988705275872
0.005859375;-1.99974587269374
0.0078125;-1.99954822804431
0.009765625;-1.99929412625164
0.01171875;-1.99898357688252
0.013671875;-1.99861659162897
0.015625;-1.99819318430776
0.017578125;-1.99771337085994
0.01953125;-1.99717716935022
0.021484375;-1.99658459996629
0.0234375;-1.99593568501804
0.025390625;-1.99523044893675
0.02734375;-1.99446891827417
0.029296875;-1.99365112170149
0.03125;-1.9927770900083
0.033203125;-1.99184685610138
0.03515625;-1.99086045500353
0.037109375;-1.98981792385219
0.0390625;-1.98871930189806
0.041015625;-1.98756463050365
0.04296875;-1.98635395314167
0.044921875;-1.98508731539345
0.046875;-1.98376476494717
0.048828125;-1.98238635159612
0.05078125;-1.98095212723679
0.052734375;-1.9794621458669
0.0546875;-1.97791646358341
0.056640625;-1.97631513858039
0.05859375;-1.97465823114682
0.060546875;-1.97294580366433
0.0625;-1.97117792060485
0.064453125;-1.96935464852816
0.06640625;-1.96747605607944
0.068359375;-1.96554221398663
0.0703125;-1.96355319505779
0.072265625;-1.96150907417836
0.07421875;-1.95940992830834
0.076171875;-1.95725583647938
0.078125;-1.95504687979182
0.080078125;-1.95278314141163
0.08203125;-1.95046470656728
0.083984375;-1.94809166254653
0.0859375;-1.94566409869316
0.087890625;-1.94318210640356
0.08984375;-1.94064577912335
0.091796875;-1.93805521234381
0.09375;-1.93541050359831
0.095703125;-1.93271175245866
0.09765625;-1.92995906053129
0.099609375;-1.92715253145351
0.1015625;-1.92429227088956
0.103515625;-1.92137838652661
0.10546875;-1.91841098807078
0.107421875;-1.91539018724294
0.109375;-1.91231609777453
0.111328125;-1.90918883540328
0.11328125;-1.90600851786886
0.115234375;-1.90277526490842
0.1171875;-1.89948919825211
0.119140625;-1.89615044161848
0.12109375;-1.89275912070982
0.123046875;-1.88931536320747
0.125;-1.88581929876693
0.126953125;-1.88227105901306
0.12890625;-1.87867077753509
0.130859375;-1.87501858988156
0.1328125;-1.8713146335553
0.134765625;-1.86755904800814
0.13671875;-1.86375197463578
0.138671875;-1.85989355677237
0.140625;-1.85598393968516
0.142578125;-1.85202327056903
0.14453125;-1.84801169854093
0.146484375;-1.84394937463428
0.1484375;-1.83983645179327
0.150390625;-1.83567308486714
0.15234375;-1.83145943060428
0.154296875;-1.82719564764641
0.15625;-1.82288189652253
0.158203125;-1.81851833964295
0.16015625;-1.81410514129311
0.162109375;-1.80964246762744
0.1640625;-1.80513048666307
0.166015625;-1.80056936827354
0.16796875;-1.79595928418238
0.169921875;-1.79130040795665
0.171875;-1.78659291500041
0.173828125;-1.7818369825481
0.17578125;-1.7770327896579
0.177734375;-1.77218051720495
0.1796875;-1.76728034787456
0.181640625;-1.76233246615535
0.18359375;-1.75733705833226
0.185546875;-1.75229431247957
0.1875;-1.74720441845382
0.189453125;-1.74206756788663
0.19140625;-1.73688395417754
0.193359375;-1.73165377248666
0.1953125;-1.72637721972738
0.197265625;-1.72105449455892
0.19921875;-1.71568579737889
0.201171875;-1.7102713303157
0.203125;-1.70481129722097
0.205078125;-1.69930590366186
0.20703125;-1.69375535691333
0.208984375;-1.68815986595032
0.2109375;-1.68251964143991
0.212890625;-1.67683489573336
0.21484375;-1.67110584285814
0.216796875;-1.66533269850985
0.21875;-1.65951568004411
0.220703125;-1.65365500646837
0.22265625;-1.64775089843369
0.224609375;-1.64180357822639
0.2265625;-1.63581326975973
0.228515625;-1.62978019856542
0.23046875;-1.62370459178519
0.232421875;-1.6175866781622
0.234375;-1.61142668803244
0.236328125;-1.60522485331605
0.23828125;-1.59898140750862
0.240234375;-1.59269658567234
0.2421875;-1.5863706244272
0.244140625;-1.58000376194207
0.24609375;-1.57359623792573
0.248046875;-1.56714829361782
0.25;-1.56066017177982
0.251953125;-1.55413211668584
0.25390625;-1.54756437411346
0.255859375;-1.54095719133448
0.2578125;-1.5343108171056
0.259765625;-1.52762550165905
0.26171875;-1.52090149669318
0.263671875;-1.51413905536297
0.265625;-1.50733843227053
0.267578125;-1.50049988345546
0.26953125;-1.49362366638526
0.271484375;-1.48671003994562
0.2734375;-1.47975926443067
0.275390625;-1.47277160153317
0.27734375;-1.46574731433469
0.279296875;-1.45868666729566
0.28125;-1.45158992624547
0.283203125;-1.44445735837239
0.28515625;-1.43728923221358
0.287109375;-1.43008581764493
0.2890625;-1.42284738587094
0.291015625;-1.41557420941446
0.29296875;-1.40826656210649
0.294921875;-1.4009247190758
0.296875;-1.39354895673865
0.298828125;-1.38613955278831
0.30078125;-1.37869678618466
0.302734375;-1.37122093714365
0.3046875;-1.36371228712677
0.306640625;-1.35617111883045
0.30859375;-1.34859771617542
0.310546875;-1.340992364296
0.3125;-1.3333553495294
0.314453125;-1.32568695940491
0.31640625;-1.31798748263307
0.318359375;-1.31025720909484
0.3203125;-1.30249642983065
0.322265625;-1.29470543702944
0.32421875;-1.2868845240177
0.326171875;-1.27903398524838
0.328125;-1.27115411628983
0.330078125;-1.26324521381466
0.33203125;-1.25530757558858
0.333984375;-1.24734150045917
0.3359375;-1.23934728834468
0.337890625;-1.23132524022265
0.33984375;-1.22327565811868
0.341796875;-1.21519884509498
0.34375;-1.207095105239
0.345703125;-1.19896474365195
0.34765625;-1.19080806643736
0.349609375;-1.18262538068952
0.3515625;-1.17441699448191
0.353515625;-1.16618321685564
0.35546875;-1.15792435780779
0.357421875;-1.14964072827973
0.359375;-1.14133264014542
0.361328125;-1.1330004061997
0.36328125;-1.12464434014646
0.365234375;-1.11626475658686
0.3671875;-1.10786197100748
0.369140625;-1.09943629976847
0.37109375;-1.09098806009157
0.373046875;-1.08251757004824
0.375;-1.07402514854763
0.376953125;-1.06551111532463
0.37890625;-1.05697579092776
0.380859375;-1.04841949670716
0.3828125;-1.03984255480248
0.384765625;-1.03124528813074
0.38671875;-1.02262802037415
0.388671875;-1.01399107596799
0.390625;-1.00533478008833
0.392578125;-0.996659458639815
0.39453125;-0.987965438243394
0.396484375;-0.979253046224024
0.3984375;-0.970522610598337
0.400390625;-0.961774460062302
0.40234375;-0.953008923978842
0.404296875;-0.944226332365436
0.40625;-0.935427015881694
0.408203125;-0.926611305816908
0.41015625;-0.91777953407758
0.412109375;-0.908932033174923
0.4140625;-0.900069136212348
0.416015625;-0.891191176872913
0.41796875;-0.882298489406772
0.419921875;-0.87339140861858
0.421875;-0.864470269854896
0.423828125;-0.855535408991551
0.42578125;-0.846587162421007
0.427734375;-0.837625867039689
0.4296875;-0.828651860235305
0.431640625;-0.819665479874137
0.43359375;-0.810667064288328
0.435546875;-0.801656952263138
0.4375;-0.792635483024193
0.439453125;-0.783602996224709
0.44140625;-0.774559831932712
0.443359375;-0.765506330618223
0.4453125;-0.756442833140452
0.447265625;-0.747369680734955
0.44921875;-0.738287215000792
0.451171875;-0.729195777887665
0.453125;-0.720095711683043
0.455078125;-0.710987358999274
0.45703125;-0.701871062760689
0.458984375;-0.69274716619069
0.4609375;-0.683616012798824
0.462890625;-0.674477946367857
0.46484375;-0.665333310940825
0.466796875;-0.656182450808082
0.46875;-0.647025710494341
0.470703125;-0.637863434745699
0.47265625;-0.62869596851666
0.474609375;-0.619523656957145
0.4765625;-0.610346845399501
0.478515625;-0.601165879345496
0.48046875;-0.591981104453313
0.482421875;-0.582792866524535
0.484375;-0.573601511491127
0.486328125;-0.564407385402411
0.48828125;-0.555210834412038
0.490234375;-0.546012204764955
0.4921875;-0.536811842784368
0.494140625;-0.527610094858707
0.49609375;-0.51840730742858
0.498046875;-0.509203826973732
0.5;-0.5
0.501953125;-0.490796173026268
0.50390625;-0.48159269257142
0.505859375;-0.472389905141293
0.5078125;-0.463188157215632
0.509765625;-0.453987795235045
0.51171875;-0.444789165587962
0.513671875;-0.435592614597589
0.515625;-0.426398488508873
0.517578125;-0.417207133475465
0.51953125;-0.408018895546687
0.521484375;-0.398834120654504
0.5234375;-0.389653154600499
0.525390625;-0.380476343042855
0.52734375;-0.37130403148334
0.529296875;-0.362136565254301
0.53125;-0.352974289505659
0.533203125;-0.343817549191918
0.53515625;-0.334666689059175
0.537109375;-0.325522053632143
0.5390625;-0.316383987201176
0.541015625;-0.30725283380931
0.54296875;-0.298128937239311
0.544921875;-0.289012641000726
0.546875;-0.279904288316958
0.548828125;-0.270804222112335
0.55078125;-0.261712784999208
0.552734375;-0.252630319265045
0.5546875;-0.243557166859548
0.556640625;-0.234493669381777
0.55859375;-0.225440168067289
0.560546875;-0.216397003775291
0.5625;-0.207364516975808
0.564453125;-0.198343047736862
0.56640625;-0.189332935711672
0.568359375;-0.180334520125863
0.5703125;-0.171348139764696
0.572265625;-0.162374132960311
0.57421875;-0.153412837578993
0.576171875;-0.144464591008449
0.578125;-0.135529730145104
0.580078125;-0.12660859138142
0.58203125;-0.117701510593228
0.583984375;-0.108808823127087
0.5859375;-0.0999308637876525
0.587890625;-0.0910679668250767
0.58984375;-0.0822204659224206
0.591796875;-0.0733886941830925
0.59375;-0.0645729841183068
0.595703125;-0.0557736676345643
0.59765625;-0.0469910760211579
0.599609375;-0.0382255399376977
0.6015625;-0.0294773894016629
0.603515625;-0.0207469537759766
0.60546875;-0.0120345617566057
0.607421875;-0.00334054136018552
0.609375;0.00533478008832988
0.611328125;0.0139910759679914
0.61328125;0.0226280203741516
0.615234375;0.0312452881307356
0.6171875;0.0398425548024822
0.619140625;0.0484194967071607
0.62109375;0.0569757909277562
0.623046875;0.0655111153246273
0.625;0.0740251485476346
0.626953125;0.0825175700482392
0.62890625;0.090988060091572
0.630859375;0.09943629976847
0.6328125;0.107861971007485
0.634765625;0.116264756586856
0.63671875;0.124644340146455
0.638671875;0.1330004061997
0.640625;0.141332640145423
0.642578125;0.149640728279728
0.64453125;0.157924357807791
0.646484375;0.166183216855644
0.6484375;0.17441699448191
0.650390625;0.182625380689516
0.65234375;0.19080806643736
0.654296875;0.198964743651949
0.65625;0.207095105238997
0.658203125;0.215198845094983
0.66015625;0.223275658118684
0.662109375;0.231325240222654
0.6640625;0.239347288344676
0.666015625;0.247341500459172
0.66796875;0.255307575588576
0.669921875;0.263245213814661
0.671875;0.271154116289832
0.673828125;0.279033985248385
0.67578125;0.286884524017703
0.677734375;0.294705437029442
0.6796875;0.302496429830646
0.681640625;0.310257209094839
0.68359375;0.317987482633069
0.685546875;0.325686959404907
0.6875;0.333355349529403
0.689453125;0.340992364296004
0.69140625;0.34859771617542
0.693359375;0.356171118830451
0.6953125;0.363712287126768
0.697265625;0.371220937143647
0.69921875;0.378696786184658
0.701171875;0.386139552788311
0.703125;0.39354895673865
0.705078125;0.400924719075803
0.70703125;0.408266562106488
0.708984375;0.415574209414464
0.7109375;0.42284738587094
0.712890625;0.430085817644934
0.71484375;0.437289232213579
0.716796875;0.444457358372391
0.71875;0.451589926245468
0.720703125;0.458686667295664
0.72265625;0.465747314334687
0.724609375;0.472771601533169
0.7265625;0.479759264430665
0.728515625;0.486710039945618
0.73046875;0.493623666385258
0.732421875;0.500499883455456
0.734375;0.507338432270528
0.736328125;0.514139055362974
0.73828125;0.52090149669318
0.740234375;0.52762550165905
0.7421875;0.5343108171056
0.744140625;0.540957191334481
0.74609375;0.547564374113459
0.748046875;0.554132116685838
0.75;0.560660171779821
0.751953125;0.567148293617825
0.75390625;0.573596237925728
0.755859375;0.580003761942073
0.7578125;0.5863706244272
0.759765625;0.592696585672338
0.76171875;0.598981407508619
0.763671875;0.605224853316055
0.765625;0.611426688032438
0.767578125;0.617586678162199
0.76953125;0.623704591785189
0.771484375;0.629780198565419
0.7734375;0.635813269759727
0.775390625;0.641803578226392
0.77734375;0.647750898433688
0.779296875;0.653655006468369
0.78125;0.659515680044106
0.783203125;0.665332698509848
0.78515625;0.671105842858142
0.787109375;0.676834895733363
0.7890625;0.682519641439909
0.791015625;0.688159865950318
0.79296875;0.693755356913325
0.794921875;0.699305903661858
0.796875;0.704811297220967
0.798828125;0.710271330315699
0.80078125;0.715685797378892
0.802734375;0.721054494558923
0.8046875;0.726377219727375
0.806640625;0.731653772486657
0.80859375;0.736883954177538
0.810546875;0.742067567886634
0.8125;0.747204418453818
0.814453125;0.75229431247957
0.81640625;0.757337058332257
0.818359375;0.762332466155347
0.8203125;0.767280347874561
0.822265625;0.772180517204946
0.82421875;0.777032789657898
0.826171875;0.781836982548101
0.828125;0.786592915000408
0.830078125;0.791300407956651
0.83203125;0.79595928418238
0.833984375;0.800569368273539
0.8359375;0.805130486663067
0.837890625;0.809642467627435
0.83984375;0.81410514129311
0.841796875;0.81851833964295
0.84375;0.822881896522532
0.845703125;0.827195647646407
0.84765625;0.831459430604281
0.849609375;0.835673084867137
0.8515625;0.839836451793273
0.853515625;0.843949374634278
0.85546875;0.848011698540931
0.857421875;0.852023270569033
0.859375;0.855983939685165
0.861328125;0.859893556772373
0.86328125;0.863751974635784
0.865234375;0.867559048008145
0.8671875;0.871314633555296
0.869140625;0.875018589881564
0.87109375;0.878670777535087
0.873046875;0.882271059013063
0.875;0.88581929876693
0.876953125;0.889315363207467
0.87890625;0.892759120709823
0.880859375;0.896150441618476
0.8828125;0.899489198252108
0.884765625;0.902775264908422
0.88671875;0.906008517868862
0.888671875;0.909188835403285
0.890625;0.912316097774531
0.892578125;0.915390187242941
0.89453125;0.918410988070782
0.896484375;0.921378386526612
0.8984375;0.924292270889555
0.900390625;0.927152531453513
0.90234375;0.929959060531291
0.904296875;0.932711752458656
0.90625;0.935410503598313
0.908203125;0.938055212343807
0.91015625;0.940645779123349
0.912109375;0.943182106403562
0.9140625;0.94566409869316
0.916015625;0.948091662546534
0.91796875;0.950464706567278
0.919921875;0.952783141411626
0.921875;0.955046879791816
0.923828125;0.957255836479378
0.92578125;0.95940992830834
0.927734375;0.961509074178364
0.9296875;0.963553195057793
0.931640625;0.965542213986631
0.93359375;0.967476056079441
0.935546875;0.969354648528161
0.9375;0.971177920604846
0.939453125;0.972945803664333
0.94140625;0.974658231146825
0.943359375;0.976315138580393
0.9453125;0.977916463583412
0.947265625;0.979462145866898
0.94921875;0.980952127236788
0.951171875;0.982386351596124
0.953125;0.983764764947171
0.955078125;0.985087315393446
0.95703125;0.98635395314167
0.958984375;0.987564630503649
0.9609375;0.988719301898065
0.962890625;0.989817923852192
0.96484375;0.990860455003534
0.966796875;0.991846856101383
0.96875;0.992777090008295
0.970703125;0.99365112170149
0.97265625;0.994468918274167
0.974609375;0.995230448936749
0.9765625;0.995935685018035
0.978515625;0.996584599966287
0.98046875;0.997177169350224
0.982421875;0.997713370859942
0.984375;0.998193184307758
0.986328125;0.998616591628968
0.98828125;0.998983576882524
0.990234375;0.99929412625164
0.9921875;0.999548228044306
0.994140625;0.999745872693735
0.99609375;0.999887052758717
0.998046875;0.999971762923902
1;1
1.001953125;0.999962350565202
1.00390625;0.999849403678289
1.005859375;0.999661163591647
1.0078125;0.999397637392408
1.009765625;0.999058835002186
1.01171875;0.998644769176699
1.013671875;0.998155455505291
1.015625;0.997590912410345
1.017578125;0.99695116114659
1.01953125;0.996236225800298
1.021484375;0.995446133288383
1.0234375;0.99458091335738
1.025390625;0.993640598582331
1.02734375;0.992625224365556
1.029296875;0.99153482893532
1.03125;0.990369453344394
1.033203125;0.989129141468511
1.03515625;0.987813940004712
1.037109375;0.986423898469589
1.0390625;0.98495906919742
1.041015625;0.983419507338199
1.04296875;0.98180527085556
1.044921875;0.980116420524594
1.046875;0.978353019929562
1.048828125;0.976515135461499
1.05078125;0.974602836315717
1.052734375;0.972616194489197
1.0546875;0.970555284777882
1.056640625;0.968420184773858
1.05859375;0.966210974862433
1.060546875;0.96392773821911
1.0625;0.961570560806461
1.064453125;0.959139531370881
1.06640625;0.956634741439255
1.068359375;0.954056285315509
1.0703125;0.951404260077057
1.072265625;0.948678765571152
1.07421875;0.94587990441112
1.076171875;0.943007781972504
1.078125;0.940062506389088
1.080078125;0.937044188548835
1.08203125;0.933952942089704
1.083984375;0.930788883395379
1.0859375;0.92755213159088
1.087890625;0.924242808538083
1.08984375;0.920861038831132
1.091796875;0.917406949791743
1.09375;0.913880671464418
1.095703125;0.910282336611542
1.09765625;0.906612080708388
1.099609375;0.902870041938017
1.1015625;0.899056361186073
1.103515625;0.895171182035482
1.10546875;0.891214650761043
1.107421875;0.887186916323921
1.109375;0.883088130366042
1.111328125;0.87891844720438
1.11328125;0.87467802382515
1.115234375;0.870367019877895
1.1171875;0.865985597669478
1.119140625;0.861533922157967
1.12109375;0.857012160946431
1.123046875;0.852420484276623
1.125;0.847759065022573
1.126953125;0.843028078684084
1.12890625;0.838227703380116
1.130859375;0.833358119842085
1.1328125;0.828419511407061
1.134765625;0.82341206401086
1.13671875;0.818335966181045
1.138671875;0.813191409029831
1.140625;0.807978586246887
1.142578125;0.802697694092044
1.14453125;0.797348931387908
1.146484375;0.79193249951237
1.1484375;0.786448602391031
1.150390625;0.780897446489516
1.15234375;0.775279240805708
1.154296875;0.769594196861876
1.15625;0.76384252869671
1.158203125;0.758024452857267
1.16015625;0.752140188390813
1.162109375;0.74618995683658
1.1640625;0.740173982217423
1.166015625;0.734092491031385
1.16796875;0.727945712243173
1.169921875;0.721733877275535
1.171875;0.715457220000544
1.173828125;0.709115976730801
1.17578125;0.70271038621053
1.177734375;0.696240689606594
1.1796875;0.689707130499414
1.181640625;0.683109954873797
1.18359375;0.676449411109676
1.185546875;0.66972574997276
1.1875;0.66293922460509
1.189453125;0.656090090515512
1.19140625;0.649178605570051
1.193359375;0.642205029982209
1.1953125;0.635169626303167
1.197265625;0.628072659411897
1.19921875;0.62091439650519
1.201171875;0.613695107087599
1.203125;0.60641506296129
1.205078125;0.59907453821581
1.20703125;0.591673809217767
1.208984375;0.584213154600425
1.2109375;0.576692855253213
1.212890625;0.56911319431115
1.21484375;0.561474457144189
1.216796875;0.553776931346465
1.21875;0.546020906725474
1.220703125;0.538206675291159
1.22265625;0.530334531244918
1.224609375;0.522404770968524
1.2265625;0.514417693012969
1.228515625;0.506373598087225
1.23046875;0.498272789046919
1.232421875;0.490115570882932
1.234375;0.481902250709918
1.236328125;0.47363313775474
1.23828125;0.465308543344826
1.240234375;0.45692878089645
1.2421875;0.448494165902934
1.244140625;0.440005015922763
1.24609375;0.431461650567637
1.248046875;0.422864391490433
1.25;0.414213562373095
1.251953125;0.405509488914451
1.25390625;0.396752498817946
1.255859375;0.387942921779308
1.2578125;0.379081089474134
1.259765625;0.370167335545401
1.26171875;0.361201995590906
1.263671875;0.352185407150632
1.265625;0.343117909694037
1.267578125;0.333999844607275
1.26953125;0.324831555180344
1.271484375;0.315613386594157
1.2734375;0.306345685907554
1.275390625;0.297028802044225
1.27734375;0.287663085779583
1.279296875;0.278248889727551
1.28125;0.268786568327291
1.283203125;0.259276477829854
1.28515625;0.249718976284773
1.287109375;0.240114423526578
1.2890625;0.230463181161254
1.291015625;0.220765612552619
1.29296875;0.211022082808651
1.294921875;0.201232958767738
1.296875;0.191398608984867
1.298828125;0.181519403717749
1.30078125;0.171595714912878
1.302734375;0.161627916191529
1.3046875;0.151616382835691
1.306640625;0.141561491773935
1.30859375;0.131463621567226
1.310546875;0.121323152394672
1.3125;0.111140466039205
1.314453125;0.10091594587321
1.31640625;0.0906499768440929
1.318359375;0.0803429454597859
1.3203125;0.0699952397741945
1.322265625;0.0596072493725897
1.32421875;0.0491793653569377
1.326171875;0.0387119803311791
1.328125;0.0282054883864433
1.330078125;0.0176602850862142
1.33203125;0.00707676745143515
1.333984375;-0.00354466605443626
1.3359375;-0.0142036155404318
1.337890625;-0.0248996797031279
1.33984375;-0.0356324558417543
1.341796875;-0.0464015398733555
1.34375;-0.0572065263480044
1.345703125;-0.0680470084640677
1.34765625;-0.07892257808352
1.349609375;-0.0898328257473123
1.3515625;-0.100777340690787
1.353515625;-0.111755710859141
1.35546875;-0.122767522922945
1.357421875;-0.133812362293696
1.359375;-0.144889813139436
1.361328125;-0.1559994584004
1.36328125;-0.167140879804725
1.365234375;-0.178313657884192
1.3671875;-0.18951737199002
1.369140625;-0.200751600308706
1.37109375;-0.212015919877904
1.373046875;-0.223309906602347
1.375;-0.23463313526982
1.376953125;-0.245985179567163
1.37890625;-0.257365612096325
1.380859375;-0.268774004390452
1.3828125;-0.280209926930023
1.384765625;-0.291672949159019
1.38671875;-0.303162639501131
1.388671875;-0.314678565376011
1.390625;-0.32622029321556
1.392578125;-0.337787388480247
1.39453125;-0.349379415675474
1.396484375;-0.360995938367969
1.3984375;-0.372636519202217
1.400390625;-0.38430071991693
1.40234375;-0.395988101361544
1.404296875;-0.407698223512752
1.40625;-0.419430645491075
1.408203125;-0.431184925577456
1.41015625;-0.442960621229894
1.412109375;-0.454757289100102
1.4140625;-0.466574485050203
1.416015625;-0.478411764169449
1.41796875;-0.490268680790971
1.419921875;-0.502144788508559
1.421875;-0.514039640193472
1.423828125;-0.525952788011265
1.42578125;-0.537883783438657
1.427734375;-0.549832177280414
1.4296875;-0.56179751968626
1.431640625;-0.573779360167817
1.43359375;-0.585777247615563
1.435546875;-0.597790730315816
1.4375;-0.609819355967743
1.439453125;-0.621862671700387
1.44140625;-0.633920224089718
1.443359375;-0.645991559175702
1.4453125;-0.658076222479397
1.447265625;-0.67017375902006
1.44921875;-0.682283713332277
1.451171875;-0.694405629483113
1.453125;-0.706539051089277
1.455078125;-0.718683521334301
1.45703125;-0.730838582985748
1.458984375;-0.743003778412413
1.4609375;-0.755178649601567
1.462890625;-0.76736273817619
1.46484375;-0.779555585412234
1.466796875;-0.79175673225589
1.46875;-0.803965719340878
1.470703125;-0.816182087005735
1.47265625;-0.82840537531112
1.474609375;-0.84063512405714
1.4765625;-0.852870872800665
1.478515625;-0.865112160872672
1.48046875;-0.877358527395583
1.482421875;-0.88960951130062
1.484375;-0.901864651345164
1.486328125;-0.914123486130118
1.48828125;-0.926385554117282
1.490234375;-0.938650393646727
1.4921875;-0.950917542954176
1.494140625;-0.96318654018839
1.49609375;-0.97545692342856
1.498046875;-0.987728230701691
1.5;-1
1.501953125;-1.01227176929831
1.50390625;-1.02454307657144
1.505859375;-1.03681345981161
1.5078125;-1.04908245704582
1.509765625;-1.06134960635327
1.51171875;-1.07361444588272
1.513671875;-1.08587651386988
1.515625;-1.09813534865484
1.517578125;-1.11039048869938
1.51953125;-1.12264147260442
1.521484375;-1.13488783912733
1.5234375;-1.14712912719933
1.525390625;-1.15936487594286
1.52734375;-1.17159462468888
1.529296875;-1.18381791299427
1.53125;-1.19603428065912
1.533203125;-1.20824326774411
1.53515625;-1.22044441458777
1.537109375;-1.23263726182381
1.5390625;-1.24482135039843
1.541015625;-1.25699622158759
1.54296875;-1.26916141701425
1.544921875;-1.2813164786657
1.546875;-1.29346094891072
1.548828125;-1.30559437051689
1.55078125;-1.31771628666772
1.552734375;-1.32982624097994
1.5546875;-1.3419237775206
1.556640625;-1.3540084408243
1.55859375;-1.36607977591028
1.560546875;-1.37813732829961
1.5625;-1.39018064403226
1.564453125;-1.40220926968418
1.56640625;-1.41422275238444
1.568359375;-1.42622063983218
1.5703125;-1.43820248031374
1.572265625;-1.45016782271959
1.57421875;-1.46211621656134
1.576171875;-1.47404721198873
1.578125;-1.48596035980653
1.580078125;-1.49785521149144
1.58203125;-1.50973131920903
1.583984375;-1.52158823583055
1.5859375;-1.5334255149498
1.587890625;-1.5452427108999
1.58984375;-1.55703937877011
1.591796875;-1.56881507442254
1.59375;-1.58056935450892
1.595703125;-1.59230177648725
1.59765625;-1.60401189863846
1.599609375;-1.61569928008307
1.6015625;-1.62736348079778
1.603515625;-1.63900406163203
1.60546875;-1.65062058432453
1.607421875;-1.66221261151975
1.609375;-1.67377970678444
1.611328125;-1.68532143462399
1.61328125;-1.69683736049887
1.615234375;-1.70832705084098
1.6171875;-1.71979007306998
1.619140625;-1.73122599560955
1.62109375;-1.74263438790367
1.623046875;-1.75401482043284
1.625;-1.76536686473018
1.626953125;-1.77669009339765
1.62890625;-1.7879840801221
1.630859375;-1.79924839969129
1.6328125;-1.81048262800998
1.634765625;-1.82168634211581
1.63671875;-1.83285912019527
1.638671875;-1.8440005415996
1.640625;-1.85511018686056
1.642578125;-1.8661876377063
1.64453125;-1.87723247707705
1.646484375;-1.88824428914086
1.6484375;-1.89922265930921
1.650390625;-1.91016717425269
1.65234375;-1.92107742191648
1.654296875;-1.93195299153593
1.65625;-1.942793473652
1.658203125;-1.95359846012664
1.66015625;-1.96436754415825
1.662109375;-1.97510032029687
1.6640625;-1.98579638445957
1.666015625;-1.99645533394556
1.66796875;-2.00707676745143
1.669921875;-2.01766028508621
1.671875;-2.02820548838644
1.673828125;-2.03871198033118
1.67578125;-2.04917936535694
1.677734375;-2.05960724937259
1.6796875;-2.06999523977419
1.681640625;-2.08034294545979
1.68359375;-2.09064997684409
1.685546875;-2.10091594587321
1.6875;-2.1111404660392
1.689453125;-2.12132315239467
1.69140625;-2.13146362156723
1.693359375;-2.14156149177393
1.6953125;-2.15161638283569
1.697265625;-2.16162791619153
1.69921875;-2.17159571491288
1.701171875;-2.18151940371775
1.703125;-2.19139860898487
1.705078125;-2.20123295876774
1.70703125;-2.21102208280865
1.708984375;-2.22076561255262
1.7109375;-2.23046318116125
1.712890625;-2.24011442352658
1.71484375;-2.24971897628477
1.716796875;-2.25927647782985
1.71875;-2.26878656832729
1.720703125;-2.27824888972755
1.72265625;-2.28766308577958
1.724609375;-2.29702880204422
1.7265625;-2.30634568590755
1.728515625;-2.31561338659416
1.73046875;-2.32483155518034
1.732421875;-2.33399984460727
1.734375;-2.34311790969404
1.736328125;-2.35218540715063
1.73828125;-2.36120199559091
1.740234375;-2.3701673355454
1.7421875;-2.37908108947413
1.744140625;-2.38794292177931
1.74609375;-2.39675249881795
1.748046875;-2.40550948891445
1.75;-2.41421356237309
1.751953125;-2.42286439149043
1.75390625;-2.43146165056764
1.755859375;-2.44000501592276
1.7578125;-2.44849416590293
1.759765625;-2.45692878089645
1.76171875;-2.46530854334483
1.763671875;-2.47363313775474
1.765625;-2.48190225070992
1.767578125;-2.49011557088293
1.76953125;-2.49827278904692
1.771484375;-2.50637359808723
1.7734375;-2.51441769301297
1.775390625;-2.52240477096852
1.77734375;-2.53033453124492
1.779296875;-2.53820667529116
1.78125;-2.54602090672547
1.783203125;-2.55377693134646
1.78515625;-2.56147445714419
1.787109375;-2.56911319431115
1.7890625;-2.57669285525321
1.791015625;-2.58421315460042
1.79296875;-2.59167380921777
1.794921875;-2.59907453821581
1.796875;-2.60641506296129
1.798828125;-2.6136951070876
1.80078125;-2.62091439650519
1.802734375;-2.6280726594119
1.8046875;-2.63516962630317
1.806640625;-2.64220502998221
1.80859375;-2.64917860557005
1.810546875;-2.65609009051551
1.8125;-2.66293922460509
1.814453125;-2.66972574997276
1.81640625;-2.67644941110968
1.818359375;-2.6831099548738
1.8203125;-2.68970713049941
1.822265625;-2.69624068960659
1.82421875;-2.70271038621053
1.826171875;-2.7091159767308
1.828125;-2.71545722000054
1.830078125;-2.72173387727553
1.83203125;-2.72794571224317
1.833984375;-2.73409249103139
1.8359375;-2.74017398221742
1.837890625;-2.74618995683658
1.83984375;-2.75214018839081
1.841796875;-2.75802445285727
1.84375;-2.76384252869671
1.845703125;-2.76959419686188
1.84765625;-2.77527924080571
1.849609375;-2.78089744648952
1.8515625;-2.78644860239103
1.853515625;-2.79193249951237
1.85546875;-2.79734893138791
1.857421875;-2.80269769409204
1.859375;-2.80797858624689
1.861328125;-2.81319140902983
1.86328125;-2.81833596618104
1.865234375;-2.82341206401086
1.8671875;-2.82841951140706
1.869140625;-2.83335811984209
1.87109375;-2.83822770338012
1.873046875;-2.84302807868408
1.875;-2.84775906502257
1.876953125;-2.85242048427662
1.87890625;-2.85701216094643
1.880859375;-2.86153392215797
1.8828125;-2.86598559766948
1.884765625;-2.8703670198779
1.88671875;-2.87467802382515
1.888671875;-2.87891844720438
1.890625;-2.88308813036604
1.892578125;-2.88718691632392
1.89453125;-2.89121465076104
1.896484375;-2.89517118203548
1.8984375;-2.89905636118607
1.900390625;-2.90287004193802
1.90234375;-2.90661208070839
1.904296875;-2.91028233661154
1.90625;-2.91388067146442
1.908203125;-2.91740694979174
1.91015625;-2.92086103883113
1.912109375;-2.92424280853808
1.9140625;-2.92755213159088
1.916015625;-2.93078888339538
1.91796875;-2.9339529420897
1.919921875;-2.93704418854883
1.921875;-2.94006250638909
1.923828125;-2.9430077819725
1.92578125;-2.94587990441112
1.927734375;-2.94867876557115
1.9296875;-2.95140426007706
1.931640625;-2.95405628531551
1.93359375;-2.95663474143926
1.935546875;-2.95913953137088
1.9375;-2.96157056080646
1.939453125;-2.96392773821911
1.94140625;-2.96621097486243
1.943359375;-2.96842018477386
1.9453125;-2.97055528477788
1.947265625;-2.9726161944892
1.94921875;-2.97460283631572
1.951171875;-2.9765151354615
1.953125;-2.97835301992956
1.955078125;-2.98011642052459
1.95703125;-2.98180527085556
1.958984375;-2.9834195073382
1.9609375;-2.98495906919742
1.962890625;-2.98642389846959
1.96484375;-2.98781394000471
1.966796875;-2.98912914146851
1.96875;-2.99036945334439
1.970703125;-2.99153482893532
1.97265625;-2.99262522436556
1.974609375;-2.99364059858233
1.9765625;-2.99458091335738
1.978515625;-2.99544613328838
1.98046875;-2.9962362258003
1.982421875;-2.99695116114659
1.984375;-2.99759091241034
1.986328125;-2.99815545550529
1.98828125;-2.9986447691767
1.990234375;-2.99905883500219
1.9921875;-2.99939763739241
1.994140625;-2.99966116359165
1.99609375;-2.99984940367829
1.998046875;-2.9999623505652
2;-3
2.001953125;-2.9999247011304
2.00390625;-2.99969880735658
2.005859375;-2.99932232718329
2.0078125;-2.99879527478482
2.009765625;-2.99811767000437
2.01171875;-2.9972895383534
2.013671875;-2.99631091101058
2.015625;-2.99518182482069
2.017578125;-2.99390232229318
2.01953125;-2.9924724516006
2.021484375;-2.99089226657677
2.0234375;-2.98916182671476
2.025390625;-2.98728119716466
2.02734375;-2.98525044873111
2.029296875;-2.98306965787064
2.03125;-2.98073890668879
2.033203125;-2.97825828293702
2.03515625;-2.97562788000942
2.037109375;-2.97284779693918
2.0390625;-2.96991813839484
2.041015625;-2.9668390146764
2.04296875;-2.96361054171112
2.044921875;-2.96023284104919
2.046875;-2.95670603985912
2.048828125;-2.953030270923
2.05078125;-2.94920567263143
2.052734375;-2.94523238897839
2.0546875;-2.94111056955576
2.056640625;-2.93684036954772
2.05859375;-2.93242194972487
2.060546875;-2.92785547643822
2.0625;-2.92314112161292
2.064453125;-2.91827906274176
2.06640625;-2.91326948287851
2.068359375;-2.90811257063102
2.0703125;-2.90280852015411
2.072265625;-2.8973575311423
2.07421875;-2.89175980882224
2.076171875;-2.88601556394501
2.078125;-2.88012501277818
2.080078125;-2.87408837709767
2.08203125;-2.86790588417941
2.083984375;-2.86157776679076
2.0859375;-2.85510426318176
2.087890625;-2.84848561707617
2.08984375;-2.84172207766226
2.091796875;-2.83481389958349
2.09375;-2.82776134292884
2.095703125;-2.82056467322308
2.09765625;-2.81322416141678
2.099609375;-2.80574008387603
2.1015625;-2.79811272237215
2.103515625;-2.79034236407096
2.10546875;-2.78242930152209
2.107421875;-2.77437383264784
2.109375;-2.76617626073208
2.111328125;-2.75783689440876
2.11328125;-2.7493560476503
2.115234375;-2.74073403975579
2.1171875;-2.73197119533896
2.119140625;-2.72306784431593
2.12109375;-2.71402432189286
2.123046875;-2.70484096855325
2.125;-2.69551813004515
2.126953125;-2.68605615736817
2.12890625;-2.67645540676023
2.130859375;-2.66671623968417
2.1328125;-2.65683902281412
2.134765625;-2.64682412802172
2.13671875;-2.63667193236209
2.138671875;-2.62638281805966
2.140625;-2.61595717249377
2.142578125;-2.60539538818409
2.14453125;-2.59469786277582
2.146484375;-2.58386499902474
2.1484375;-2.57289720478206
2.150390625;-2.56179489297903
2.15234375;-2.55055848161142
2.154296875;-2.53918839372375
2.15625;-2.52768505739342
2.158203125;-2.51604890571453
2.16015625;-2.50428037678163
2.162109375;-2.49237991367316
2.1640625;-2.48034796443485
2.166015625;-2.46818498206277
2.16796875;-2.45589142448635
2.169921875;-2.44346775455107
2.171875;-2.43091444000109
2.173828125;-2.4182319534616
2.17578125;-2.40542077242106
2.177734375;-2.39248137921319
2.1796875;-2.37941426099883
2.181640625;-2.36621990974759
2.18359375;-2.35289882221935
2.185546875;-2.33945149994552
2.1875;-2.32587844921018
2.189453125;-2.31218018103102
2.19140625;-2.2983572111401
2.193359375;-2.28441005996442
2.1953125;-2.27033925260633
2.197265625;-2.25614531882379
2.19921875;-2.24182879301038
2.201171875;-2.2273902141752
2.203125;-2.21283012592258
2.205078125;-2.19814907643162
2.20703125;-2.18334761843553
2.208984375;-2.16842630920085
2.2109375;-2.15338571050643
2.212890625;-2.1382263886223
2.21484375;-2.12294891428838
2.216796875;-2.10755386269293
2.21875;-2.09204181345095
2.220703125;-2.07641335058232
2.22265625;-2.06066906248984
2.224609375;-2.04480954193705
2.2265625;-2.02883538602594
2.228515625;-2.01274719617445
2.23046875;-1.99654557809384
2.232421875;-1.98023114176586
2.234375;-1.96380450141984
2.236328125;-1.94726627550948
2.23828125;-1.93061708668965
2.240234375;-1.9138575617929
2.2421875;-1.89698833180587
2.244140625;-1.88001003184553
2.24609375;-1.86292330113527
2.248046875;-1.84572878298087
2.25;-1.82842712474619
2.251953125;-1.8110189778289
2.25390625;-1.79350499763589
2.255859375;-1.77588584355862
2.2578125;-1.75816217894827
2.259765625;-1.7403346710908
2.26171875;-1.72240399118181
2.263671875;-1.70437081430126
2.265625;-1.68623581938807
2.267578125;-1.66799968921455
2.26953125;-1.64966311036069
2.271484375;-1.63122677318831
2.2734375;-1.61269137181511
2.275390625;-1.59405760408845
2.27734375;-1.57532617155917
2.279296875;-1.5564977794551
2.28125;-1.53757313665458
2.283203125;-1.51855295565971
2.28515625;-1.49943795256955
2.287109375;-1.48022884705316
2.2890625;-1.46092636232251
2.291015625;-1.44153122510524
2.29296875;-1.4220441656173
2.294921875;-1.40246591753548
2.296875;-1.38279721796973
2.298828125;-1.3630388074355
2.30078125;-1.34319142982576
2.302734375;-1.32325583238306
2.3046875;-1.30323276567138
2.306640625;-1.28312298354787
2.30859375;-1.26292724313445
2.310546875;-1.24264630478934
2.3125;-1.22228093207841
2.314453125;-1.20183189174642
2.31640625;-1.18129995368819
2.318359375;-1.16068589091957
2.3203125;-1.13999047954839
2.322265625;-1.11921449874518
2.32421875;-1.09835873071388
2.326171875;-1.07742396066236
2.328125;-1.05641097677289
2.330078125;-1.03532057017243
2.33203125;-1.01415353490287
2.333984375;-0.992910667891127
2.3359375;-0.971592768919136
2.337890625;-0.950200640593744
2.33984375;-0.928735088316491
2.341796875;-0.907196920253289
2.34375;-0.885586947303991
2.345703125;-0.863905983071865
2.34765625;-0.84215484383296
2.349609375;-0.820334348505375
2.3515625;-0.798445318618426
2.353515625;-0.776488578281717
2.35546875;-0.754464954154111
2.357421875;-0.732375275412608
2.359375;-0.710220373721129
2.361328125;-0.688001083199199
2.36328125;-0.665718240390549
2.365234375;-0.643372684231616
2.3671875;-0.620965256019959
2.369140625;-0.598496799382587
2.37109375;-0.575968160244192
2.373046875;-0.553380186795305
2.375;-0.530733729460359
2.376953125;-0.508029640865673
2.37890625;-0.48526877580735
2.380859375;-0.462451991219096
2.3828125;-0.439580146139953
2.384765625;-0.416654101681962
2.38671875;-0.393674720997738
2.388671875;-0.370642869247978
2.390625;-0.34755941356888
2.392578125;-0.324425223039506
2.39453125;-0.301241168649052
2.396484375;-0.278008123264063
2.3984375;-0.254726961595566
2.400390625;-0.23139856016614
2.40234375;-0.208023797276913
2.404296875;-0.184603552974496
2.40625;-0.161138709017849
2.408203125;-0.137630148845087
2.41015625;-0.114078757540212
2.412109375;-0.0904854217997959
2.4140625;-0.0668510298995937
2.416015625;-0.0431764716611023
2.41796875;-0.0194626384180585
2.419921875;0.00428957701711896
2.421875;0.0280792803869441
2.423828125;0.0519055760225307
2.42578125;0.0757675668773149
2.427734375;0.0996643545608289
2.4296875;0.123595039372521
2.431640625;0.147558720335635
2.43359375;0.171554495231126
2.435546875;0.195581460631632
2.4375;0.219638711935487
2.439453125;0.243725343400775
2.44140625;0.267840448179436
2.443359375;0.291983118351405
2.4453125;0.316152444958795
2.447265625;0.34034751804012
2.44921875;0.364567426664554
2.451171875;0.388811258966226
2.453125;0.413078102178553
2.455078125;0.437367042668603
2.45703125;0.461677165971495
2.458984375;0.486007556824827
2.4609375;0.510357299203135
2.462890625;0.534725476352381
2.46484375;0.559111170824467
2.466796875;0.583513464511781
2.46875;0.607931438681757
2.470703125;0.632364174011469
2.47265625;0.65681075062224
2.474609375;0.681270248114279
2.4765625;0.70574174560133
2.478515625;0.730224321745344
2.48046875;0.754717054791165
2.482421875;0.77921902260124
2.484375;0.803729302690327
2.486328125;0.828246972260236
2.48828125;0.852771108234564
2.490234375;0.877300787293454
2.4921875;0.901835085908351
2.494140625;0.926373080376781
2.49609375;0.95091384685712
2.498046875;0.975456461403382
2.5;1
2.501953125;1.02454353859662
2.50390625;1.04908615314288
2.505859375;1.07362691962322
2.5078125;1.09816491409165
2.509765625;1.12269921270655
2.51171875;1.14722889176544
2.513671875;1.17175302773976
2.515625;1.19627069730967
2.517578125;1.22078097739876
2.51953125;1.24528294520883
2.521484375;1.26977567825466
2.5234375;1.29425825439867
2.525390625;1.31872975188572
2.52734375;1.34318924937776
2.529296875;1.36763582598853
2.53125;1.39206856131824
2.533203125;1.41648653548822
2.53515625;1.44088882917553
2.537109375;1.46527452364762
2.5390625;1.48964270079686
2.541015625;1.51399244317517
2.54296875;1.5383228340285
2.544921875;1.5626329573314
2.546875;1.58692189782145
2.548828125;1.61118874103377
2.55078125;1.63543257333545
2.552734375;1.65965248195988
2.5546875;1.68384755504121
2.556640625;1.70801688164859
2.55859375;1.73215955182056
2.560546875;1.75627465659922
2.5625;1.78036128806451
2.564453125;1.80441853936837
2.56640625;1.82844550476887
2.568359375;1.85244127966437
2.5703125;1.87640496062748
2.572265625;1.90033564543917
2.57421875;1.92423243312268
2.576171875;1.94809442397747
2.578125;1.97192071961306
2.580078125;1.99571042298288
2.58203125;2.01946263841806
2.583984375;2.0431764716611
2.5859375;2.06685102989959
2.587890625;2.0904854217998
2.58984375;2.11407875754021
2.591796875;2.13763014884509
2.59375;2.16113870901785
2.595703125;2.1846035529745
2.59765625;2.20802379727691
2.599609375;2.23139856016614
2.6015625;2.25472696159557
2.603515625;2.27800812326406
2.60546875;2.30124116864905
2.607421875;2.32442522303951
2.609375;2.34755941356888
2.611328125;2.37064286924798
2.61328125;2.39367472099774
2.615234375;2.41665410168196
2.6171875;2.43958014613995
2.619140625;2.4624519912191
2.62109375;2.48526877580735
2.623046875;2.50802964086567
2.625;2.53073372946036
2.626953125;2.5533801867953
2.62890625;2.57596816024419
2.630859375;2.59849679938259
2.6328125;2.62096525601996
2.634765625;2.64337268423162
2.63671875;2.66571824039055
2.638671875;2.6880010831992
2.640625;2.71022037372113
2.642578125;2.73237527541261
2.64453125;2.75446495415411
2.646484375;2.77648857828172
2.6484375;2.79844531861843
2.650390625;2.82033434850537
2.65234375;2.84215484383296
2.654296875;2.86390598307186
2.65625;2.88558694730399
2.658203125;2.90719692025329
2.66015625;2.92873508831649
2.662109375;2.95020064059374
2.6640625;2.97159276891914
2.666015625;2.99291066789113
2.66796875;3.01415353490287
2.669921875;3.03532057017243
2.671875;3.05641097677289
2.673828125;3.07742396066236
2.67578125;3.09835873071387
2.677734375;3.11921449874518
2.6796875;3.13999047954839
2.681640625;3.16068589091957
2.68359375;3.18129995368818
2.685546875;3.20183189174642
2.6875;3.22228093207841
2.689453125;3.24264630478934
2.69140625;3.26292724313445
2.693359375;3.28312298354787
2.6953125;3.30323276567138
2.697265625;3.32325583238306
2.69921875;3.34319142982576
2.701171875;3.3630388074355
2.703125;3.38279721796973
2.705078125;3.40246591753548
2.70703125;3.4220441656173
2.708984375;3.44153122510524
2.7109375;3.46092636232251
2.712890625;3.48022884705316
2.71484375;3.49943795256954
2.716796875;3.51855295565971
2.71875;3.53757313665458
2.720703125;3.5564977794551
2.72265625;3.57532617155917
2.724609375;3.59405760408845
2.7265625;3.61269137181511
2.728515625;3.63122677318831
2.73046875;3.64966311036069
2.732421875;3.66799968921455
2.734375;3.68623581938807
2.736328125;3.70437081430126
2.73828125;3.72240399118181
2.740234375;3.7403346710908
2.7421875;3.75816217894827
2.744140625;3.77588584355862
2.74609375;3.79350499763589
2.748046875;3.8110189778289
2.75;3.82842712474619
2.751953125;3.84572878298087
2.75390625;3.86292330113527
2.755859375;3.88001003184553
2.7578125;3.89698833180587
2.759765625;3.9138575617929
2.76171875;3.93061708668965
2.763671875;3.94726627550948
2.765625;3.96380450141984
2.767578125;3.98023114176586
2.76953125;3.99654557809384
2.771484375;4.01274719617445
2.7734375;4.02883538602594
2.775390625;4.04480954193705
2.77734375;4.06066906248984
2.779296875;4.07641335058232
2.78125;4.09204181345095
2.783203125;4.10755386269293
2.78515625;4.12294891428838
2.787109375;4.1382263886223
2.7890625;4.15338571050643
2.791015625;4.16842630920085
2.79296875;4.18334761843553
2.794921875;4.19814907643162
2.796875;4.21283012592258
2.798828125;4.2273902141752
2.80078125;4.24182879301038
2.802734375;4.25614531882379
2.8046875;4.27033925260633
2.806640625;4.28441005996442
2.80859375;4.2983572111401
2.810546875;4.31218018103102
2.8125;4.32587844921018
2.814453125;4.33945149994552
2.81640625;4.35289882221935
2.818359375;4.36621990974759
2.8203125;4.37941426099883
2.822265625;4.39248137921319
2.82421875;4.40542077242106
2.826171875;4.4182319534616
2.828125;4.43091444000109
2.830078125;4.44346775455107
2.83203125;4.45589142448635
2.833984375;4.46818498206277
2.8359375;4.48034796443484
2.837890625;4.49237991367316
2.83984375;4.50428037678163
2.841796875;4.51604890571453
2.84375;4.52768505739342
2.845703125;4.53918839372375
2.84765625;4.55055848161142
2.849609375;4.56179489297903
2.8515625;4.57289720478206
2.853515625;4.58386499902474
2.85546875;4.59469786277582
2.857421875;4.60539538818409
2.859375;4.61595717249377
2.861328125;4.62638281805966
2.86328125;4.63667193236209
2.865234375;4.64682412802172
2.8671875;4.65683902281412
2.869140625;4.66671623968417
2.87109375;4.67645540676023
2.873046875;4.68605615736817
2.875;4.69551813004515
2.876953125;4.70484096855325
2.87890625;4.71402432189286
2.880859375;4.72306784431593
2.8828125;4.73197119533896
2.884765625;4.74073403975579
2.88671875;4.7493560476503
2.888671875;4.75783689440876
2.890625;4.76617626073208
2.892578125;4.77437383264784
2.89453125;4.78242930152208
2.896484375;4.79034236407096
2.8984375;4.79811272237215
2.900390625;4.80574008387603
2.90234375;4.81322416141678
2.904296875;4.82056467322308
2.90625;4.82776134292884
2.908203125;4.83481389958349
2.91015625;4.84172207766226
2.912109375;4.84848561707617
2.9140625;4.85510426318176
2.916015625;4.86157776679076
2.91796875;4.86790588417941
2.919921875;4.87408837709767
2.921875;4.88012501277818
2.923828125;4.88601556394501
2.92578125;4.89175980882224
2.927734375;4.8973575311423
2.9296875;4.90280852015411
2.931640625;4.90811257063102
2.93359375;4.91326948287851
2.935546875;4.91827906274176
2.9375;4.92314112161292
2.939453125;4.92785547643822
2.94140625;4.93242194972487
2.943359375;4.93684036954772
2.9453125;4.94111056955576
2.947265625;4.94523238897839
2.94921875;4.94920567263143
2.951171875;4.953030270923
2.953125;4.95670603985912
2.955078125;4.96023284104919
2.95703125;4.96361054171112
2.958984375;4.9668390146764
2.9609375;4.96991813839484
2.962890625;4.97284779693918
2.96484375;4.97562788000942
2.966796875;4.97825828293702
2.96875;4.98073890668879
2.970703125;4.98306965787064
2.97265625;4.98525044873111
2.974609375;4.98728119716466
2.9765625;4.98916182671476
2.978515625;4.99089226657677
2.98046875;4.9924724516006
2.982421875;4.99390232229318
2.984375;4.99518182482069
2.986328125;4.99631091101058
2.98828125;4.9972895383534
2.990234375;4.99811767000437
2.9921875;4.99879527478482
2.994140625;4.99932232718329
2.99609375;4.99969880735658
2.998046875;4.9999247011304
3;5
3.001953125;4.9999435258478
3.00390625;4.99977410551743
3.005859375;4.99949174538747
3.0078125;4.99909645608861
3.009765625;4.99858825250328
3.01171875;4.99796715376505
3.013671875;4.99723318325794
3.015625;4.99638636861552
3.017578125;4.99542674171988
3.01953125;4.99435433870045
3.021484375;4.99316919993258
3.0234375;4.99187137003607
3.025390625;4.9904608978735
3.02734375;4.98893783654833
3.029296875;4.98730224340298
3.03125;4.98555418001659
3.033203125;4.98369371220277
3.03515625;4.98172091000707
3.037109375;4.97963584770438
3.0390625;4.97743860379613
3.041015625;4.9751292610073
3.04296875;4.97270790628334
3.044921875;4.97017463078689
3.046875;4.96752952989434
3.048828125;4.96477270319225
3.05078125;4.96190425447358
3.052734375;4.9589242917338
3.0546875;4.95583292716682
3.056640625;4.95263027716079
3.05859375;4.94931646229365
3.060546875;4.94589160732867
3.0625;4.94235584120969
3.064453125;4.93870929705632
3.06640625;4.93495211215888
3.068359375;4.93108442797326
3.0703125;4.92710639011559
3.072265625;4.92301814835673
3.07421875;4.91881985661668
3.076171875;4.91451167295876
3.078125;4.91009375958363
3.080078125;4.90556628282325
3.08203125;4.90092941313456
3.083984375;4.89618332509307
3.0859375;4.89132819738632
3.087890625;4.88636421280713
3.08984375;4.8812915582467
3.091796875;4.87611042468761
3.09375;4.87082100719663
3.095703125;4.86542350491731
3.09765625;4.85991812106258
3.099609375;4.85430506290703
3.1015625;4.84858454177911
3.103515625;4.84275677305322
3.10546875;4.83682197614156
3.107421875;4.83078037448588
3.109375;4.82463219554906
3.111328125;4.81837767080657
3.11328125;4.81201703573772
3.115234375;4.80555052981684
3.1171875;4.79897839650422
3.119140625;4.79230088323695
3.12109375;4.78551824141965
3.123046875;4.77863072641493
3.125;4.77163859753386
3.126953125;4.76454211802613
3.12890625;4.75734155507017
3.130859375;4.75003717976313
3.1328125;4.74262926711059
3.134765625;4.73511809601629
3.13671875;4.72750394927157
3.138671875;4.71978711354475
3.140625;4.71196787937033
3.142578125;4.70404654113807
3.14453125;4.69602339708186
3.146484375;4.68789874926856
3.1484375;4.67967290358655
3.150390625;4.67134616973427
3.15234375;4.66291886120856
3.154296875;4.65439129529281
3.15625;4.64576379304506
3.158203125;4.6370366792859
3.16015625;4.62821028258622
3.162109375;4.61928493525487
3.1640625;4.61026097332613
3.166015625;4.60113873654708
3.16796875;4.59191856836476
3.169921875;4.5826008159133
3.171875;4.57318583000082
3.173828125;4.5636739650962
3.17578125;4.5540655793158
3.177734375;4.54436103440989
3.1796875;4.53456069574912
3.181640625;4.5246649323107
3.18359375;4.51467411666451
3.185546875;4.50458862495914
3.1875;4.49440883690764
3.189453125;4.48413513577327
3.19140625;4.47376790835508
3.193359375;4.46330754497331
3.1953125;4.45275443945475
3.197265625;4.44210898911784
3.19921875;4.43137159475778
3.201171875;4.4205426606314
3.203125;4.40962259444193
3.205078125;4.39861180732372
3.20703125;4.38751071382665
3.208984375;4.37631973190064
3.2109375;4.36503928287982
3.212890625;4.35366979146673
3.21484375;4.34221168571628
3.216796875;4.3306653970197
3.21875;4.31903136008821
3.220703125;4.30731001293674
3.22265625;4.29550179686738
3.224609375;4.28360715645278
3.2265625;4.27162653951945
3.228515625;4.25956039713084
3.23046875;4.24740918357038
3.232421875;4.2351733563244
3.234375;4.22285337606488
3.236328125;4.21044970663211
3.23828125;4.19796281501724
3.240234375;4.18539317134468
3.2421875;4.1727412488544
3.244140625;4.16000752388415
3.24609375;4.14719247585146
3.248046875;4.13429658723565
3.25;4.12132034355964
3.251953125;4.10826423337168
3.25390625;4.09512874822692
3.255859375;4.08191438266896
3.2578125;4.0686216342112
3.259765625;4.0552510033181
3.26171875;4.04180299338636
3.263671875;4.02827811072595
3.265625;4.01467686454106
3.267578125;4.00099976691091
3.26953125;3.98724733277052
3.271484375;3.97342007989124
3.2734375;3.95951852886133
3.275390625;3.94554320306634
3.27734375;3.93149462866937
3.279296875;3.91737333459133
3.28125;3.90317985249094
3.283203125;3.88891471674478
3.28515625;3.87457846442716
3.287109375;3.86017163528987
3.2890625;3.84569477174188
3.291015625;3.83114841882893
3.29296875;3.81653312421298
3.294921875;3.80184943815161
3.296875;3.7870979134773
3.298828125;3.77227910557662
3.30078125;3.75739357236932
3.302734375;3.74244187428729
3.3046875;3.72742457425354
3.306640625;3.7123422376609
3.30859375;3.69719543235084
3.310546875;3.68198472859201
3.3125;3.66671069905881
3.314453125;3.65137391880981
3.31640625;3.63597496526614
3.318359375;3.62051441818968
3.3203125;3.60499285966129
3.322265625;3.58941087405888
3.32421875;3.57376904803541
3.326171875;3.55806797049677
3.328125;3.54230823257967
3.330078125;3.52649042762932
3.33203125;3.51061515117715
3.333984375;3.49468300091835
3.3359375;3.47869457668935
3.337890625;3.46265048044531
3.33984375;3.44655131623737
3.341796875;3.43039769018997
3.34375;3.41419021047799
3.345703125;3.3979294873039
3.34765625;3.38161613287472
3.349609375;3.36525076137903
3.3515625;3.34883398896382
3.353515625;3.33236643371129
3.35546875;3.31584871561558
3.357421875;3.29928145655946
3.359375;3.28266528029085
3.361328125;3.2660008123994
3.36328125;3.24928868029291
3.365234375;3.23252951317371
3.3671875;3.21572394201497
3.369140625;3.19887259953694
3.37109375;3.18197612018314
3.373046875;3.16503514009648
3.375;3.14805029709527
3.376953125;3.13102223064926
3.37890625;3.11395158185551
3.380859375;3.09683899341432
3.3828125;3.07968510960496
3.384765625;3.06249057626147
3.38671875;3.0452560407483
3.388671875;3.02798215193598
3.390625;3.01066956017666
3.392578125;2.99331891727963
3.39453125;2.97593087648679
3.396484375;2.95850609244805
3.3984375;2.94104522119667
3.400390625;2.92354892012461
3.40234375;2.90601784795768
3.404296875;2.88845266473087
3.40625;2.87085403176339
3.408203125;2.85322261163382
3.41015625;2.83555906815516
3.412109375;2.81786406634985
3.4140625;2.8001382724247
3.416015625;2.78238235374583
3.41796875;2.76459697881354
3.419921875;2.74678281723716
3.421875;2.72894053970979
3.423828125;2.7110708179831
3.42578125;2.69317432484201
3.427734375;2.67525173407938
3.4296875;2.65730372047061
3.431640625;2.63933095974827
3.43359375;2.62133412857666
3.435546875;2.60331390452628
3.4375;2.58527096604838
3.439453125;2.56720599244942
3.44140625;2.54911966386542
3.443359375;2.53101266123645
3.4453125;2.5128856662809
3.447265625;2.49473936146991
3.44921875;2.47657443000158
3.451171875;2.45839155577533
3.453125;2.44019142336609
3.455078125;2.42197471799855
3.45703125;2.40374212552138
3.458984375;2.38549433238138
3.4609375;2.36723202559765
3.462890625;2.34895589273571
3.46484375;2.33066662188165
3.466796875;2.31236490161616
3.46875;2.29405142098868
3.470703125;2.2757268694914
3.47265625;2.25739193703332
3.474609375;2.23904731391429
3.4765625;2.220693690799
3.478515625;2.20233175869099
3.48046875;2.18396220890663
3.482421875;2.16558573304907
3.484375;2.14720302298225
3.486328125;2.12881477080482
3.48828125;2.11042166882408
3.490234375;2.09202440952991
3.4921875;2.07362368556874
3.494140625;2.05522018971741
3.49609375;2.03681461485716
3.498046875;2.01840765394746
3.5;2
3.501953125;1.98159234605254
3.50390625;1.96318538514284
3.505859375;1.94477981028259
3.5078125;1.92637631443126
3.509765625;1.90797559047009
3.51171875;1.88957833117592
3.513671875;1.87118522919518
3.515625;1.85279697701775
3.517578125;1.83441426695093
3.51953125;1.81603779109337
3.521484375;1.79766824130901
3.5234375;1.779306309201
3.525390625;1.76095268608571
3.52734375;1.74260806296668
3.529296875;1.7242731305086
3.53125;1.70594857901132
3.533203125;1.68763509838384
3.53515625;1.66933337811835
3.537109375;1.65104410726429
3.5390625;1.63276797440235
3.541015625;1.61450566761862
3.54296875;1.59625787447862
3.544921875;1.57802528200145
3.546875;1.55980857663392
3.548828125;1.54160844422467
3.55078125;1.52342556999842
3.552734375;1.50526063853009
3.5546875;1.4871143337191
3.556640625;1.46898733876355
3.55859375;1.45088033613458
3.560546875;1.43279400755058
3.5625;1.41472903395162
3.564453125;1.39668609547372
3.56640625;1.37866587142334
3.568359375;1.36066904025173
3.5703125;1.34269627952939
3.572265625;1.32474826592062
3.57421875;1.30682567515799
3.576171875;1.2889291820169
3.578125;1.27105946029021
3.580078125;1.25321718276284
3.58203125;1.23540302118646
3.583984375;1.21761764625417
3.5859375;1.19986172757531
3.587890625;1.18213593365015
3.58984375;1.16444093184484
3.591796875;1.14677738836618
3.59375;1.12914596823661
3.595703125;1.11154733526913
3.59765625;1.09398215204232
3.599609375;1.0764510798754
3.6015625;1.05895477880333
3.603515625;1.04149390755195
3.60546875;1.02406912351321
3.607421875;1.00668108272037
3.609375;0.98933043982334
3.611328125;0.972017848064017
3.61328125;0.954743959251697
3.615234375;0.937509423738529
3.6171875;0.920314890395036
3.619140625;0.903161006585679
3.62109375;0.886048418144488
3.623046875;0.868977769350745
3.625;0.851949702904731
3.626953125;0.834964859903522
3.62890625;0.818023879816856
3.630859375;0.80112740046306
3.6328125;0.784276057985031
3.634765625;0.767470486826288
3.63671875;0.750711319707089
3.638671875;0.733999187600601
3.640625;0.717334719709154
3.642578125;0.700718543440544
3.64453125;0.684151284384418
3.646484375;0.667633566288713
3.6484375;0.65116601103618
3.650390625;0.634749238620969
3.65234375;0.61838386712528
3.654296875;0.602070512696102
3.65625;0.585809789522007
3.658203125;0.569602309810034
3.66015625;0.553448683762632
3.662109375;0.537349519554693
3.6640625;0.521305423310648
3.666015625;0.505316999081655
3.66796875;0.489384848822848
3.669921875;0.473509572370679
3.671875;0.457691767420335
3.673828125;0.441932029503231
3.67578125;0.426230951964594
3.677734375;0.410589125941116
3.6796875;0.395007140338709
3.681640625;0.379485581810322
3.68359375;0.364025034733861
3.685546875;0.348626081190186
3.6875;0.333289300941194
3.689453125;0.318015271407992
3.69140625;0.30280456764916
3.693359375;0.287657762339099
3.6953125;0.272575425746464
3.697265625;0.257558125712707
3.69921875;0.242606427630683
3.701171875;0.227720894423378
3.703125;0.2129020865227
3.705078125;0.198150561848394
3.70703125;0.183466875787024
3.708984375;0.168851581171071
3.7109375;0.15430522825812
3.712890625;0.139828364710132
3.71484375;0.125421535572841
3.716796875;0.111085283255219
3.71875;0.0968201475090638
3.720703125;0.0826266654086729
3.72265625;0.0685053713306263
3.724609375;0.0544567969336627
3.7265625;0.0404814711386705
3.728515625;0.0265799201087642
3.73046875;0.0127526672294844
3.732421875;-0.000999766910911859
3.734375;-0.0146768645410553
3.736328125;-0.0282781107259473
3.73828125;-0.0418029933863591
3.740234375;-0.0552510033181006
3.7421875;-0.0686216342112007
3.744140625;-0.0819143826689612
3.74609375;-0.0951287482269185
3.748046875;-0.108264233371675
3.75;-0.121320343559642
3.751953125;-0.134296587235649
3.75390625;-0.147192475851456
3.755859375;-0.160007523884145
3.7578125;-0.1727412488544
3.759765625;-0.185393171344676
3.76171875;-0.197962815017238
3.763671875;-0.210449706632109
3.765625;-0.222853376064877
3.767578125;-0.235173356324398
3.76953125;-0.247409183570377
3.771484375;-0.259560397130837
3.7734375;-0.271626539519454
3.775390625;-0.283607156452785
3.77734375;-0.295501796867377
3.779296875;-0.307310012936739
3.78125;-0.319031360088211
3.783203125;-0.330665397019697
3.78515625;-0.342211685716284
3.787109375;-0.353669791466725
3.7890625;-0.365039282879819
3.791015625;-0.376319731900637
3.79296875;-0.38751071382665
3.794921875;-0.398611807323715
3.796875;-0.409622594441934
3.798828125;-0.420542660631398
3.80078125;-0.431371594757784
3.802734375;-0.442108989117845
3.8046875;-0.452754439454751
3.806640625;-0.463307544973314
3.80859375;-0.473767908355075
3.810546875;-0.484135135773267
3.8125;-0.494408836907636
3.814453125;-0.50458862495914
3.81640625;-0.514674116664514
3.818359375;-0.524664932310695
3.8203125;-0.534560695749121
3.822265625;-0.544361034409891
3.82421875;-0.554065579315796
3.826171875;-0.563673965096201
3.828125;-0.573185830000816
3.830078125;-0.582600815913302
3.83203125;-0.59191856836476
3.833984375;-0.601138736547078
3.8359375;-0.610260973326134
3.837890625;-0.61928493525487
3.83984375;-0.628210282586219
3.841796875;-0.637036679285901
3.84375;-0.645763793045065
3.845703125;-0.654391295292813
3.84765625;-0.662918861208562
3.849609375;-0.671346169734274
3.8515625;-0.679672903586546
3.853515625;-0.687898749268555
3.85546875;-0.696023397081862
3.857421875;-0.704046541138066
3.859375;-0.71196787937033
3.861328125;-0.719787113544746
3.86328125;-0.727503949271567
3.865234375;-0.735118096016289
3.8671875;-0.742629267110592
3.869140625;-0.750037179763128
3.87109375;-0.757341555070173
3.873046875;-0.764542118026125
3.875;-0.77163859753386
3.876953125;-0.778630726414934
3.87890625;-0.785518241419647
3.880859375;-0.792300883236951
3.8828125;-0.798978396504217
3.884765625;-0.805550529816843
3.88671875;-0.812017035737725
3.888671875;-0.81837767080657
3.890625;-0.824632195549062
3.892578125;-0.830780374485881
3.89453125;-0.836821976141564
3.896484375;-0.842756773053223
3.8984375;-0.84858454177911
3.900390625;-0.854305062907025
3.90234375;-0.859918121062582
3.904296875;-0.865423504917312
3.90625;-0.870821007196627
3.908203125;-0.876110424687615
3.91015625;-0.881291558246697
3.912109375;-0.886364212807124
3.9140625;-0.891328197386319
3.916015625;-0.896183325093068
3.91796875;-0.900929413134556
3.919921875;-0.905566282823252
3.921875;-0.910093759583632
3.923828125;-0.914511672958755
3.92578125;-0.91881985661668
3.927734375;-0.923018148356728
3.9296875;-0.927106390115585
3.931640625;-0.931084427973263
3.93359375;-0.934952112158883
3.935546875;-0.938709297056322
3.9375;-0.942355841209691
3.939453125;-0.945891607328666
3.94140625;-0.949316462293649
3.943359375;-0.952630277160787
3.9453125;-0.955832927166824
3.947265625;-0.958924291733796
3.94921875;-0.961904254473575
3.951171875;-0.964772703192248
3.953125;-0.967529529894343
3.955078125;-0.970174630786891
3.95703125;-0.97270790628334
3.958984375;-0.975129261007298
3.9609375;-0.97743860379613
3.962890625;-0.979635847704384
3.96484375;-0.981720910007068
3.966796875;-0.983693712202766
3.96875;-0.985554180016591
3.970703125;-0.987302243402979
3.97265625;-0.988937836548334
3.974609375;-0.990460897873497
3.9765625;-0.991871370036071
3.978515625;-0.993169199932575
3.98046875;-0.994354338700448
3.982421875;-0.995426741719884
3.984375;-0.996386368615517
3.986328125;-0.997233183257936
3.98828125;-0.997967153765049
3.990234375;-0.998588252503279
3.9921875;-0.999096456088613
3.994140625;-0.99949174538747
3.99609375;-0.999774105517433
3.998046875;-0.999943525847804
4;-1
4.001953125;-0.999962350565202
4.00390625;-0.999849403678289
4.005859375;-0.999661163591647
4.0078125;-0.999397637392408
4.009765625;-0.999058835002186
4.01171875;-0.998644769176699
4.013671875;-0.998155455505291
4.015625;-0.997590912410345
4.017578125;-0.99695116114659
4.01953125;-0.996236225800298
4.021484375;-0.995446133288383
4.0234375;-0.99458091335738
4.025390625;-0.993640598582331
4.02734375;-0.992625224365556
4.029296875;-0.99153482893532
4.03125;-0.990369453344394
4.033203125;-0.989129141468511
4.03515625;-0.987813940004712
4.037109375;-0.986423898469589
4.0390625;-0.98495906919742
4.041015625;-0.983419507338199
4.04296875;-0.98180527085556
4.044921875;-0.980116420524594
4.046875;-0.978353019929562
4.048828125;-0.976515135461499
4.05078125;-0.974602836315717
4.052734375;-0.972616194489197
4.0546875;-0.970555284777882
4.056640625;-0.968420184773858
4.05859375;-0.966210974862433
4.060546875;-0.96392773821911
4.0625;-0.961570560806461
4.064453125;-0.959139531370881
4.06640625;-0.956634741439255
4.068359375;-0.954056285315509
4.0703125;-0.951404260077057
4.072265625;-0.948678765571152
4.07421875;-0.94587990441112
4.076171875;-0.943007781972504
4.078125;-0.940062506389088
4.080078125;-0.937044188548835
4.08203125;-0.933952942089704
4.083984375;-0.930788883395379
4.0859375;-0.92755213159088
4.087890625;-0.924242808538083
4.08984375;-0.920861038831132
4.091796875;-0.917406949791743
4.09375;-0.913880671464418
4.095703125;-0.910282336611542
4.09765625;-0.906612080708388
4.099609375;-0.902870041938017
4.1015625;-0.899056361186073
4.103515625;-0.895171182035482
4.10546875;-0.891214650761043
4.107421875;-0.887186916323921
4.109375;-0.883088130366042
4.111328125;-0.87891844720438
4.11328125;-0.87467802382515
4.115234375;-0.870367019877895
4.1171875;-0.865985597669478
4.119140625;-0.861533922157967
4.12109375;-0.857012160946431
4.123046875;-0.852420484276623
4.125;-0.847759065022573
4.126953125;-0.843028078684084
4.12890625;-0.838227703380116
4.130859375;-0.833358119842085
4.1328125;-0.828419511407061
4.134765625;-0.82341206401086
4.13671875;-0.818335966181045
4.138671875;-0.813191409029831
4.140625;-0.807978586246887
4.142578125;-0.802697694092044
4.14453125;-0.797348931387908
4.146484375;-0.79193249951237
4.1484375;-0.786448602391031
4.150390625;-0.780897446489516
4.15234375;-0.775279240805708
4.154296875;-0.769594196861876
4.15625;-0.76384252869671
4.158203125;-0.758024452857267
4.16015625;-0.752140188390813
4.162109375;-0.74618995683658
4.1640625;-0.740173982217423
4.166015625;-0.734092491031385
4.16796875;-0.727945712243173
4.169921875;-0.721733877275535
4.171875;-0.715457220000544
4.173828125;-0.709115976730801
4.17578125;-0.70271038621053
4.177734375;-0.696240689606594
4.1796875;-0.689707130499414
4.181640625;-0.683109954873797
4.18359375;-0.676449411109676
4.185546875;-0.66972574997276
4.1875;-0.66293922460509
4.189453125;-0.656090090515512
4.19140625;-0.649178605570051
4.193359375;-0.642205029982209
4.1953125;-0.635169626303167
4.197265625;-0.628072659411897
4.19921875;-0.62091439650519
4.201171875;-0.613695107087599
4.203125;-0.60641506296129
4.205078125;-0.59907453821581
4.20703125;-0.591673809217767
4.208984375;-0.584213154600425
4.2109375;-0.576692855253213
4.212890625;-0.56911319431115
4.21484375;-0.561474457144189
4.216796875;-0.553776931346465
4.21875;-0.546020906725474
4.220703125;-0.538206675291159
4.22265625;-0.530334531244918
4.224609375;-0.522404770968524
4.2265625;-0.514417693012969
4.228515625;-0.506373598087225
4.23046875;-0.498272789046919
4.232421875;-0.490115570882932
4.234375;-0.481902250709918
4.236328125;-0.47363313775474
4.23828125;-0.465308543344826
4.240234375;-0.45692878089645
4.2421875;-0.448494165902934
4.244140625;-0.440005015922763
4.24609375;-0.431461650567637
4.248046875;-0.422864391490433
4.25;-0.414213562373095
4.251953125;-0.405509488914451
4.25390625;-0.396752498817946
4.255859375;-0.387942921779308
4.2578125;-0.379081089474134
4.259765625;-0.370167335545401
4.26171875;-0.361201995590906
4.263671875;-0.352185407150632
4.265625;-0.343117909694037
4.267578125;-0.333999844607275
4.26953125;-0.324831555180344
4.271484375;-0.315613386594157
4.2734375;-0.306345685907554
4.275390625;-0.297028802044225
4.27734375;-0.287663085779583
4.279296875;-0.278248889727551
4.28125;-0.268786568327291
4.283203125;-0.259276477829854
4.28515625;-0.249718976284773
4.287109375;-0.240114423526578
4.2890625;-0.230463181161254
4.291015625;-0.220765612552619
4.29296875;-0.211022082808651
4.294921875;-0.201232958767738
4.296875;-0.191398608984867
4.298828125;-0.181519403717749
4.30078125;-0.171595714912878
4.302734375;-0.161627916191529
4.3046875;-0.151616382835691
4.306640625;-0.141561491773935
4.30859375;-0.131463621567226
4.310546875;-0.121323152394672
4.3125;-0.111140466039205
4.314453125;-0.10091594587321
4.31640625;-0.0906499768440929
4.318359375;-0.0803429454597859
4.3203125;-0.0699952397741945
4.322265625;-0.0596072493725897
4.32421875;-0.0491793653569377
4.326171875;-0.0387119803311791
4.328125;-0.0282054883864433
4.330078125;-0.0176602850862142
4.33203125;-0.00707676745143515
4.333984375;0.00354466605443626
4.3359375;0.0142036155404318
4.337890625;0.0248996797031279
4.33984375;0.0356324558417543
4.341796875;0.0464015398733555
4.34375;0.0572065263480044
4.345703125;0.0680470084640677
4.34765625;0.07892257808352
4.349609375;0.0898328257473123
4.3515625;0.100777340690787
4.353515625;0.111755710859141
4.35546875;0.122767522922945
4.357421875;0.133812362293696
4.359375;0.144889813139436
4.361328125;0.1559994584004
4.36328125;0.167140879804725
4.365234375;0.178313657884192
4.3671875;0.18951737199002
4.369140625;0.200751600308706
4.37109375;0.212015919877904
4.373046875;0.223309906602347
4.375;0.23463313526982
4.376953125;0.245985179567163
4.37890625;0.257365612096325
4.380859375;0.268774004390452
4.3828125;0.280209926930023
4.384765625;0.291672949159019
4.38671875;0.303162639501131
4.388671875;0.314678565376011
4.390625;0.32622029321556
4.392578125;0.337787388480247
4.39453125;0.349379415675474
4.396484375;0.360995938367969
4.3984375;0.372636519202217
4.400390625;0.38430071991693
4.40234375;0.395988101361544
4.404296875;0.407698223512752
4.40625;0.419430645491075
4.408203125;0.431184925577456
4.41015625;0.442960621229894
4.412109375;0.454757289100102
4.4140625;0.466574485050203
4.416015625;0.478411764169449
4.41796875;0.490268680790971
4.419921875;0.502144788508559
4.421875;0.514039640193472
4.423828125;0.525952788011265
4.42578125;0.537883783438657
4.427734375;0.549832177280414
4.4296875;0.56179751968626
4.431640625;0.573779360167817
4.43359375;0.585777247615563
4.435546875;0.597790730315816
4.4375;0.609819355967743
4.439453125;0.621862671700387
4.44140625;0.633920224089718
4.443359375;0.645991559175702
4.4453125;0.658076222479397
4.447265625;0.67017375902006
4.44921875;0.682283713332277
4.451171875;0.694405629483113
4.453125;0.706539051089277
4.455078125;0.718683521334301
4.45703125;0.730838582985748
4.458984375;0.743003778412413
4.4609375;0.755178649601567
4.462890625;0.76736273817619
4.46484375;0.779555585412234
4.466796875;0.79175673225589
4.46875;0.803965719340878
4.470703125;0.816182087005735
4.47265625;0.82840537531112
4.474609375;0.84063512405714
4.4765625;0.852870872800665
4.478515625;0.865112160872672
4.48046875;0.877358527395583
4.482421875;0.88960951130062
4.484375;0.901864651345164
4.486328125;0.914123486130118
4.48828125;0.926385554117282
4.490234375;0.938650393646727
4.4921875;0.950917542954176
4.494140625;0.96318654018839
4.49609375;0.97545692342856
4.498046875;0.987728230701691
4.5;1
4.501953125;1.01227176929831
4.50390625;1.02454307657144
4.505859375;1.03681345981161
4.5078125;1.04908245704582
4.509765625;1.06134960635327
4.51171875;1.07361444588272
4.513671875;1.08587651386988
4.515625;1.09813534865484
4.517578125;1.11039048869938
4.51953125;1.12264147260442
4.521484375;1.13488783912733
4.5234375;1.14712912719933
4.525390625;1.15936487594286
4.52734375;1.17159462468888
4.529296875;1.18381791299427
4.53125;1.19603428065912
4.533203125;1.20824326774411
4.53515625;1.22044441458777
4.537109375;1.23263726182381
4.5390625;1.24482135039843
4.541015625;1.25699622158759
4.54296875;1.26916141701425
4.544921875;1.2813164786657
4.546875;1.29346094891072
4.548828125;1.30559437051689
4.55078125;1.31771628666772
4.552734375;1.32982624097994
4.5546875;1.3419237775206
4.556640625;1.3540084408243
4.55859375;1.36607977591028
4.560546875;1.37813732829961
4.5625;1.39018064403226
4.564453125;1.40220926968418
4.56640625;1.41422275238444
4.568359375;1.42622063983218
4.5703125;1.43820248031374
4.572265625;1.45016782271959
4.57421875;1.46211621656134
4.576171875;1.47404721198873
4.578125;1.48596035980653
4.580078125;1.49785521149144
4.58203125;1.50973131920903
4.583984375;1.52158823583055
4.5859375;1.5334255149498
4.587890625;1.5452427108999
4.58984375;1.55703937877011
4.591796875;1.56881507442254
4.59375;1.58056935450892
4.595703125;1.59230177648725
4.59765625;1.60401189863846
4.599609375;1.61569928008307
4.6015625;1.62736348079778
4.603515625;1.63900406163203
4.60546875;1.65062058432453
4.607421875;1.66221261151975
4.609375;1.67377970678444
4.611328125;1.68532143462399
4.61328125;1.69683736049887
4.615234375;1.70832705084098
4.6171875;1.71979007306998
4.619140625;1.73122599560955
4.62109375;1.74263438790367
4.623046875;1.75401482043284
4.625;1.76536686473018
4.626953125;1.77669009339765
4.62890625;1.7879840801221
4.630859375;1.79924839969129
4.6328125;1.81048262800998
4.634765625;1.82168634211581
4.63671875;1.83285912019527
4.638671875;1.8440005415996
4.640625;1.85511018686056
4.642578125;1.8661876377063
4.64453125;1.87723247707705
4.646484375;1.88824428914086
4.6484375;1.89922265930921
4.650390625;1.91016717425269
4.65234375;1.92107742191648
4.654296875;1.93195299153593
4.65625;1.942793473652
4.658203125;1.95359846012664
4.66015625;1.96436754415825
4.662109375;1.97510032029687
4.6640625;1.98579638445957
4.666015625;1.99645533394556
4.66796875;2.00707676745143
4.669921875;2.01766028508621
4.671875;2.02820548838644
4.673828125;2.03871198033118
4.67578125;2.04917936535694
4.677734375;2.05960724937259
4.6796875;2.06999523977419
4.681640625;2.08034294545979
4.68359375;2.09064997684409
4.685546875;2.10091594587321
4.6875;2.1111404660392
4.689453125;2.12132315239467
4.69140625;2.13146362156723
4.693359375;2.14156149177393
4.6953125;2.15161638283569
4.697265625;2.16162791619153
4.69921875;2.17159571491288
4.701171875;2.18151940371775
4.703125;2.19139860898487
4.705078125;2.20123295876774
4.70703125;2.21102208280865
4.708984375;2.22076561255262
4.7109375;2.23046318116125
4.712890625;2.24011442352658
4.71484375;2.24971897628477
4.716796875;2.25927647782985
4.71875;2.26878656832729
4.720703125;2.27824888972755
4.72265625;2.28766308577958
4.724609375;2.29702880204422
4.7265625;2.30634568590755
4.728515625;2.31561338659416
4.73046875;2.32483155518034
4.732421875;2.33399984460727
4.734375;2.34311790969404
4.736328125;2.35218540715063
4.73828125;2.36120199559091
4.740234375;2.3701673355454
4.7421875;2.37908108947413
4.744140625;2.38794292177931
4.74609375;2.39675249881795
4.748046875;2.40550948891445
4.75;2.41421356237309
4.751953125;2.42286439149043
4.75390625;2.43146165056764
4.755859375;2.44000501592276
4.7578125;2.44849416590293
4.759765625;2.45692878089645
4.76171875;2.46530854334483
4.763671875;2.47363313775474
4.765625;2.48190225070992
4.767578125;2.49011557088293
4.76953125;2.49827278904692
4.771484375;2.50637359808723
4.7734375;2.51441769301297
4.775390625;2.52240477096852
4.77734375;2.53033453124492
4.779296875;2.53820667529116
4.78125;2.54602090672547
4.783203125;2.55377693134646
4.78515625;2.56147445714419
4.787109375;2.56911319431115
4.7890625;2.57669285525321
4.791015625;2.58421315460042
4.79296875;2.59167380921777
4.794921875;2.59907453821581
4.796875;2.60641506296129
4.798828125;2.6136951070876
4.80078125;2.62091439650519
4.802734375;2.6280726594119
4.8046875;2.63516962630317
4.806640625;2.64220502998221
4.80859375;2.64917860557005
4.810546875;2.65609009051551
4.8125;2.66293922460509
4.814453125;2.66972574997276
4.81640625;2.67644941110968
4.818359375;2.6831099548738
4.8203125;2.68970713049941
4.822265625;2.69624068960659
4.82421875;2.70271038621053
4.826171875;2.7091159767308
4.828125;2.71545722000054
4.830078125;2.72173387727553
4.83203125;2.72794571224317
4.833984375;2.73409249103139
4.8359375;2.74017398221742
4.837890625;2.74618995683658
4.83984375;2.75214018839081
4.841796875;2.75802445285727
4.84375;2.76384252869671
4.845703125;2.76959419686188
4.84765625;2.77527924080571
4.849609375;2.78089744648952
4.8515625;2.78644860239103
4.853515625;2.79193249951237
4.85546875;2.79734893138791
4.857421875;2.80269769409204
4.859375;2.80797858624689
4.861328125;2.81319140902983
4.86328125;2.81833596618104
4.865234375;2.82341206401086
4.8671875;2.82841951140706
4.869140625;2.83335811984209
4.87109375;2.83822770338012
4.873046875;2.84302807868408
4.875;2.84775906502257
4.876953125;2.85242048427662
4.87890625;2.85701216094643
4.880859375;2.86153392215797
4.8828125;2.86598559766948
4.884765625;2.8703670198779
4.88671875;2.87467802382515
4.888671875;2.87891844720438
4.890625;2.88308813036604
4.892578125;2.88718691632392
4.89453125;2.89121465076104
4.896484375;2.89517118203548
4.8984375;2.89905636118607
4.900390625;2.90287004193802
4.90234375;2.90661208070839
4.904296875;2.91028233661154
4.90625;2.91388067146442
4.908203125;2.91740694979174
4.91015625;2.92086103883113
4.912109375;2.92424280853808
4.9140625;2.92755213159088
4.916015625;2.93078888339538
4.91796875;2.9339529420897
4.919921875;2.93704418854883
4.921875;2.94006250638909
4.923828125;2.9430077819725
4.92578125;2.94587990441112
4.927734375;2.94867876557115
4.9296875;2.95140426007706
4.931640625;2.95405628531551
4.93359375;2.95663474143926
4.935546875;2.95913953137088
4.9375;2.96157056080646
4.939453125;2.96392773821911
4.94140625;2.96621097486243
4.943359375;2.96842018477386
4.9453125;2.97055528477788
4.947265625;2.9726161944892
4.94921875;2.97460283631572
4.951171875;2.9765151354615
4.953125;2.97835301992956
4.955078125;2.98011642052459
4.95703125;2.98180527085556
4.958984375;2.9834195073382
4.9609375;2.98495906919742
4.962890625;2.98642389846959
4.96484375;2.98781394000471
4.966796875;2.98912914146851
4.96875;2.99036945334439
4.970703125;2.99153482893532
4.97265625;2.99262522436556
4.974609375;2.99364059858233
4.9765625;2.99458091335738
4.978515625;2.99544613328838
4.98046875;2.9962362258003
4.982421875;2.99695116114659
4.984375;2.99759091241034
4.986328125;2.99815545550529
4.98828125;2.9986447691767
4.990234375;2.99905883500219
4.9921875;2.99939763739241
4.994140625;2.99966116359165
4.99609375;2.99984940367829
4.998046875;2.9999623505652
5;3
5.001953125;2.9999341134891
5.00390625;2.99973645643701
5.005859375;2.99940703628538
5.0078125;2.99894586543671
5.009765625;2.99835296125383
5.01171875;2.99762834605922
5.013671875;2.99677204713426
5.015625;2.9957840967181
5.017578125;2.99466453200653
5.01953125;2.99341339515052
5.021484375;2.99203073325467
5.0234375;2.99051659837542
5.025390625;2.98887104751908
5.02734375;2.98709414263972
5.029296875;2.98518595063681
5.03125;2.98314654335269
5.033203125;2.98097599756989
5.03515625;2.97867439500825
5.037109375;2.97624182232178
5.0390625;2.97367837109549
5.041015625;2.97098413784185
5.04296875;2.96815922399723
5.044921875;2.96520373591804
5.046875;2.96211778487673
5.048828125;2.95890148705762
5.05078125;2.9555549635525
5.052734375;2.9520783403561
5.0546875;2.94847174836129
5.056640625;2.94473532335425
5.05859375;2.94086920600926
5.060546875;2.93687354188344
5.0625;2.93274848141131
5.064453125;2.92849417989904
5.06640625;2.9241107975187
5.068359375;2.91959849930214
5.0703125;2.91495745513485
5.072265625;2.91018783974952
5.07421875;2.90528983271946
5.076171875;2.90026361845188
5.078125;2.8951093861809
5.080078125;2.88982732996046
5.08203125;2.88441764865698
5.083984375;2.87888054594191
5.0859375;2.87321623028404
5.087890625;2.86742491494165
5.08984375;2.86150681795448
5.091796875;2.85546216213555
5.09375;2.84929117506273
5.095703125;2.8429940890702
5.09765625;2.83657114123968
5.099609375;2.83002257339153
5.1015625;2.82334863207563
5.103515625;2.81654956856209
5.10546875;2.80962563883182
5.107421875;2.80257710356686
5.109375;2.79540422814057
5.111328125;2.78810728260766
5.11328125;2.78068654169401
5.115234375;2.77314228478632
5.1171875;2.76547479592159
5.119140625;2.75768436377644
5.12109375;2.74977128165625
5.123046875;2.74173584748409
5.125;2.7335783637895
5.126953125;2.72529913769715
5.12890625;2.7168984809152
5.130859375;2.70837670972365
5.1328125;2.69973414496236
5.134765625;2.690971112019
5.13671875;2.68208794081683
5.138671875;2.6730849658022
5.140625;2.66396252593205
5.142578125;2.65472096466108
5.14453125;2.64536062992884
5.146484375;2.63588187414665
5.1484375;2.6262850541843
5.150390625;2.61657053135665
5.15234375;2.60673867140999
5.154296875;2.59678984450828
5.15625;2.58672442521924
5.158203125;2.57654279250022
5.16015625;2.56624532968392
5.162109375;2.55583242446402
5.1640625;2.54530446888049
5.166015625;2.53466185930492
5.16796875;2.52390499642555
5.169921875;2.51303428523219
5.171875;2.50205013500095
5.173828125;2.4909529592789
5.17578125;2.47974317586843
5.177734375;2.46842120681154
5.1796875;2.45698747837397
5.181640625;2.44544242102914
5.18359375;2.43378646944193
5.185546875;2.42202006245233
5.1875;2.41014364305891
5.189453125;2.39815765840215
5.19140625;2.38606255974759
5.193359375;2.37385880246887
5.1953125;2.36154684603054
5.197265625;2.34912715397082
5.19921875;2.33660019388408
5.201171875;2.3239664374033
5.203125;2.31122636018226
5.205078125;2.29838044187767
5.20703125;2.28542916613109
5.208984375;2.27237302055074
5.2109375;2.25921249669312
5.212890625;2.24594809004451
5.21484375;2.23258030000233
5.216796875;2.21910962985631
5.21875;2.20553658676958
5.220703125;2.19186168175953
5.22265625;2.17808542967861
5.224609375;2.16420834919492
5.2265625;2.1502309627727
5.228515625;2.13615379665264
5.23046875;2.12197738083211
5.232421875;2.10770224904513
5.234375;2.09332893874236
5.236328125;2.07885799107079
5.23828125;2.06428995085344
5.240234375;2.04962536656879
5.2421875;2.03486479033013
5.244140625;2.02000877786484
5.24609375;2.00505788849336
5.248046875;1.99001268510826
5.25;1.97487373415292
5.251953125;1.95964160560029
5.25390625;1.94431687293141
5.255859375;1.92890011311379
5.2578125;1.91339190657973
5.259765625;1.89779283720445
5.26171875;1.88210349228409
5.263671875;1.86632446251361
5.265625;1.85045634196456
5.267578125;1.83449972806273
5.26953125;1.8184552215656
5.271484375;1.80232342653978
5.2734375;1.78610495033822
5.275390625;1.76980040357739
5.27734375;1.75341040011427
5.279296875;1.73693555702322
5.28125;1.72037649457276
5.283203125;1.70373383620224
5.28515625;1.68700820849835
5.287109375;1.67020024117151
5.2890625;1.65331056703219
5.291015625;1.63633982196708
5.29296875;1.61928864491514
5.294921875;1.60215767784354
5.296875;1.58494756572352
5.298828125;1.56765895650606
5.30078125;1.55029250109754
5.302734375;1.53284885333518
5.3046875;1.51532866996246
5.306640625;1.49773261060439
5.30859375;1.48006133774265
5.310546875;1.46231551669068
5.3125;1.44449581556861
5.314453125;1.42660290527812
5.31640625;1.40863745947716
5.318359375;1.39060015455463
5.3203125;1.37249166960484
5.322265625;1.35431268640203
5.32421875;1.33606388937464
5.326171875;1.31774596557956
5.328125;1.29935960467628
5.330078125;1.28090549890087
5.33203125;1.26238434304001
5.333984375;1.24379683440474
5.3359375;1.22514367280424
5.337890625;1.20642556051953
5.33984375;1.18764320227693
5.341796875;1.16879730522163
5.34375;1.14988857889099
5.345703125;1.13091773518788
5.34765625;1.11188548835384
5.349609375;1.0927925549422
5.3515625;1.07363965379112
5.353515625;1.0544275059965
5.35546875;1.03515683488485
5.357421875;1.01582836598603
5.359375;0.996442827005988
5.361328125;0.977000947799299
5.36328125;0.957503460341731
5.365234375;0.937951098702664
5.3671875;0.918344599017465
5.369140625;0.898684699459764
5.37109375;0.878972140213668
5.373046875;0.859207663445892
5.375;0.839392013277815
5.376953125;0.819525935757464
5.37890625;0.799610178831432
5.380859375;0.779645492316709
5.3828125;0.759632627872459
5.384765625;0.739572338971717
5.38671875;0.719465380873021
5.388671875;0.69931251059198
5.390625;0.67911448687277
5.392578125;0.658872070159568
5.39453125;0.638586022567921
5.396484375;0.618257107856055
5.3984375;0.597886091396121
5.400390625;0.577473740145372
5.40234375;0.557020822617299
5.404296875;0.536528108852684
5.40625;0.515996370390618
5.408203125;0.495426380239451
5.41015625;0.474818912847686
5.412109375;0.454174744074821
5.4140625;0.433494651162144
5.416015625;0.412779412703465
5.41796875;0.392029808615801
5.419921875;0.371246620110021
5.421875;0.350430629661424
5.423828125;0.329582620980286
5.42578125;0.308703378982349
5.427734375;0.287793689759275
5.4296875;0.266854340549044
5.431640625;0.24588611970632
5.43359375;0.224889816672765
5.435546875;0.203866221947322
5.4375;0.182816127056449
5.439453125;0.161740324524322
5.44140625;0.140639607842994
5.443359375;0.119514771442521
5.4453125;0.0983666106610548
5.447265625;0.0771959217148953
5.44921875;0.0560035016685149
5.451171875;0.034790148404552
5.453125;0.0135566605937661
5.455078125;-0.00769616233502768
5.45703125;-0.0289675202250582
5.458984375;-0.0502566122217237
5.4609375;-0.071562636802743
5.462890625;-0.0928847918083329
5.46484375;-0.114222274471409
5.466796875;-0.135574281447808
5.46875;-0.156940008846537
5.470703125;-0.178318652260036
5.47265625;-0.19970940679446
5.474609375;-0.221111467099995
5.4765625;-0.242524027401164
5.478515625;-0.263946281527176
5.48046875;-0.28537742294227
5.482421875;-0.306816644776085
5.484375;-0.328263139854037
5.486328125;-0.349716100727707
5.48828125;-0.371174719705244
5.490234375;-0.392638188881772
5.4921875;-0.414105700169807
5.494140625;-0.435576445329683
5.49609375;-0.45704961599998
5.498046875;-0.478524403727959
5.5;-0.5
5.501953125;-0.52147559627204
5.50390625;-0.542950384000019
5.505859375;-0.564423554670316
5.5078125;-0.585894299830192
5.509765625;-0.607361811118228
5.51171875;-0.628825280294756
5.513671875;-0.650283899272293
5.515625;-0.671736860145963
5.517578125;-0.693183355223915
5.51953125;-0.71462257705773
5.521484375;-0.736053718472824
5.5234375;-0.757475972598836
5.525390625;-0.778888532900005
5.52734375;-0.800290593205539
5.529296875;-0.821681347739964
5.53125;-0.843059991153462
5.533203125;-0.864425718552191
5.53515625;-0.885777725528591
5.537109375;-0.907115208191667
5.5390625;-0.928437363197257
5.541015625;-0.949743387778276
5.54296875;-0.971032479774941
5.544921875;-0.992303837664972
5.546875;-1.01355666059377
5.548828125;-1.03479014840455
5.55078125;-1.05600350166851
5.552734375;-1.07719592171489
5.5546875;-1.09836661066105
5.556640625;-1.11951477144252
5.55859375;-1.14063960784299
5.560546875;-1.16174032452432
5.5625;-1.18281612705645
5.564453125;-1.20386622194732
5.56640625;-1.22488981667276
5.568359375;-1.24588611970632
5.5703125;-1.26685434054904
5.572265625;-1.28779368975927
5.57421875;-1.30870337898235
5.576171875;-1.32958262098029
5.578125;-1.35043062966142
5.580078125;-1.37124662011002
5.58203125;-1.3920298086158
5.583984375;-1.41277941270346
5.5859375;-1.43349465116214
5.587890625;-1.45417474407482
5.58984375;-1.47481891284769
5.591796875;-1.49542638023945
5.59375;-1.51599637039062
5.595703125;-1.53652810885268
5.59765625;-1.5570208226173
5.599609375;-1.57747374014537
5.6015625;-1.59788609139612
5.603515625;-1.61825710785605
5.60546875;-1.63858602256792
5.607421875;-1.65887207015957
5.609375;-1.67911448687277
5.611328125;-1.69931251059198
5.61328125;-1.71946538087302
5.615234375;-1.73957233897172
5.6171875;-1.75963262787246
5.619140625;-1.77964549231671
5.62109375;-1.79961017883143
5.623046875;-1.81952593575746
5.625;-1.83939201327781
5.626953125;-1.85920766344589
5.62890625;-1.87897214021367
5.630859375;-1.89868469945976
5.6328125;-1.91834459901746
5.634765625;-1.93795109870266
5.63671875;-1.95750346034173
5.638671875;-1.9770009477993
5.640625;-1.99644282700599
5.642578125;-2.01582836598603
5.64453125;-2.03515683488485
5.646484375;-2.0544275059965
5.6484375;-2.07363965379112
5.650390625;-2.0927925549422
5.65234375;-2.11188548835384
5.654296875;-2.13091773518788
5.65625;-2.14988857889099
5.658203125;-2.16879730522163
5.66015625;-2.18764320227693
5.662109375;-2.20642556051953
5.6640625;-2.22514367280424
5.666015625;-2.24379683440474
5.66796875;-2.26238434304001
5.669921875;-2.28090549890088
5.671875;-2.29935960467628
5.673828125;-2.31774596557956
5.67578125;-2.33606388937464
5.677734375;-2.35431268640203
5.6796875;-2.37249166960484
5.681640625;-2.39060015455463
5.68359375;-2.40863745947716
5.685546875;-2.42660290527812
5.6875;-2.44449581556861
5.689453125;-2.46231551669068
5.69140625;-2.48006133774265
5.693359375;-2.49773261060438
5.6953125;-2.51532866996246
5.697265625;-2.53284885333518
5.69921875;-2.55029250109754
5.701171875;-2.56765895650606
5.703125;-2.58494756572352
5.705078125;-2.60215767784354
5.70703125;-2.61928864491514
5.708984375;-2.63633982196708
5.7109375;-2.65331056703219
5.712890625;-2.67020024117151
5.71484375;-2.68700820849835
5.716796875;-2.70373383620224
5.71875;-2.72037649457276
5.720703125;-2.73693555702322
5.72265625;-2.75341040011427
5.724609375;-2.76980040357739
5.7265625;-2.78610495033822
5.728515625;-2.80232342653978
5.73046875;-2.8184552215656
5.732421875;-2.83449972806273
5.734375;-2.85045634196456
5.736328125;-2.86632446251361
5.73828125;-2.88210349228409
5.740234375;-2.89779283720445
5.7421875;-2.91339190657973
5.744140625;-2.92890011311379
5.74609375;-2.9443168729314
5.748046875;-2.95964160560029
5.75;-2.97487373415292
5.751953125;-2.99001268510826
5.75390625;-3.00505788849336
5.755859375;-3.02000877786484
5.7578125;-3.03486479033013
5.759765625;-3.04962536656879
5.76171875;-3.06428995085344
5.763671875;-3.07885799107079
5.765625;-3.09332893874236
5.767578125;-3.10770224904513
5.76953125;-3.12197738083211
5.771484375;-3.13615379665264
5.7734375;-3.1502309627727
5.775390625;-3.16420834919492
5.77734375;-3.17808542967861
5.779296875;-3.19186168175953
5.78125;-3.20553658676958
5.783203125;-3.21910962985631
5.78515625;-3.23258030000233
5.787109375;-3.24594809004451
5.7890625;-3.25921249669312
5.791015625;-3.27237302055074
5.79296875;-3.28542916613109
5.794921875;-3.29838044187767
5.796875;-3.31122636018226
5.798828125;-3.3239664374033
5.80078125;-3.33660019388408
5.802734375;-3.34912715397082
5.8046875;-3.36154684603054
5.806640625;-3.37385880246887
5.80859375;-3.38606255974759
5.810546875;-3.39815765840214
5.8125;-3.41014364305891
5.814453125;-3.42202006245233
5.81640625;-3.43378646944193
5.818359375;-3.44544242102914
5.8203125;-3.45698747837397
5.822265625;-3.46842120681154
5.82421875;-3.47974317586843
5.826171875;-3.4909529592789
5.828125;-3.50205013500095
5.830078125;-3.51303428523219
5.83203125;-3.52390499642555
5.833984375;-3.53466185930492
5.8359375;-3.54530446888049
5.837890625;-3.55583242446402
5.83984375;-3.56624532968392
5.841796875;-3.57654279250022
5.84375;-3.58672442521924
5.845703125;-3.59678984450828
5.84765625;-3.60673867140999
5.849609375;-3.61657053135665
5.8515625;-3.6262850541843
5.853515625;-3.63588187414665
5.85546875;-3.64536062992884
5.857421875;-3.65472096466108
5.859375;-3.66396252593205
5.861328125;-3.6730849658022
5.86328125;-3.68208794081683
5.865234375;-3.690971112019
5.8671875;-3.69973414496236
5.869140625;-3.70837670972365
5.87109375;-3.7168984809152
5.873046875;-3.72529913769715
5.875;-3.7335783637895
5.876953125;-3.74173584748409
5.87890625;-3.74977128165625
5.880859375;-3.75768436377644
5.8828125;-3.76547479592159
5.884765625;-3.77314228478632
5.88671875;-3.78068654169401
5.888671875;-3.78810728260766
5.890625;-3.79540422814057
5.892578125;-3.80257710356686
5.89453125;-3.80962563883182
5.896484375;-3.81654956856209
5.8984375;-3.82334863207563
5.900390625;-3.83002257339153
5.90234375;-3.83657114123968
5.904296875;-3.8429940890702
5.90625;-3.84929117506273
5.908203125;-3.85546216213555
5.91015625;-3.86150681795448
5.912109375;-3.86742491494165
5.9140625;-3.87321623028404
5.916015625;-3.87888054594191
5.91796875;-3.88441764865698
5.919921875;-3.88982732996046
5.921875;-3.8951093861809
5.923828125;-3.90026361845188
5.92578125;-3.90528983271946
5.927734375;-3.91018783974952
5.9296875;-3.91495745513485
5.931640625;-3.91959849930214
5.93359375;-3.9241107975187
5.935546875;-3.92849417989904
5.9375;-3.93274848141131
5.939453125;-3.93687354188344
5.94140625;-3.94086920600926
5.943359375;-3.94473532335425
5.9453125;-3.94847174836129
5.947265625;-3.9520783403561
5.94921875;-3.9555549635525
5.951171875;-3.95890148705762
5.953125;-3.96211778487673
5.955078125;-3.96520373591804
5.95703125;-3.96815922399723
5.958984375;-3.97098413784185
5.9609375;-3.97367837109549
5.962890625;-3.97624182232178
5.96484375;-3.97867439500825
5.966796875;-3.98097599756989
5.96875;-3.98314654335269
5.970703125;-3.98518595063681
5.97265625;-3.98709414263972
5.974609375;-3.98887104751908
5.9765625;-3.99051659837542
5.978515625;-3.99203073325467
5.98046875;-3.99341339515052
5.982421875;-3.99466453200653
5.984375;-3.9957840967181
5.986328125;-3.99677204713426
5.98828125;-3.99762834605922
5.990234375;-3.99835296125383
5.9921875;-3.99894586543671
5.994140625;-3.99940703628538
5.99609375;-3.99973645643701
5.998046875;-3.9999341134891
6;-4
6.001953125;-3.9999247011304
6.00390625;-3.99969880735658
6.005859375;-3.99932232718329
6.0078125;-3.99879527478482
6.009765625;-3.99811767000437
6.01171875;-3.9972895383534
6.013671875;-3.99631091101058
6.015625;-3.99518182482069
6.017578125;-3.99390232229318
6.01953125;-3.9924724516006
6.021484375;-3.99089226657677
6.0234375;-3.98916182671476
6.025390625;-3.98728119716466
6.02734375;-3.98525044873111
6.029296875;-3.98306965787064
6.03125;-3.98073890668879
6.033203125;-3.97825828293702
6.03515625;-3.97562788000942
6.037109375;-3.97284779693918
6.0390625;-3.96991813839484
6.041015625;-3.9668390146764
6.04296875;-3.96361054171112
6.044921875;-3.96023284104919
6.046875;-3.95670603985912
6.048828125;-3.953030270923
6.05078125;-3.94920567263143
6.052734375;-3.94523238897839
6.0546875;-3.94111056955576
6.056640625;-3.93684036954772
6.05859375;-3.93242194972487
6.060546875;-3.92785547643822
6.0625;-3.92314112161292
6.064453125;-3.91827906274176
6.06640625;-3.91326948287851
6.068359375;-3.90811257063102
6.0703125;-3.90280852015411
6.072265625;-3.8973575311423
6.07421875;-3.89175980882224
6.076171875;-3.88601556394501
6.078125;-3.88012501277818
6.080078125;-3.87408837709767
6.08203125;-3.86790588417941
6.083984375;-3.86157776679076
6.0859375;-3.85510426318176
6.087890625;-3.84848561707617
6.08984375;-3.84172207766226
6.091796875;-3.83481389958349
6.09375;-3.82776134292884
6.095703125;-3.82056467322308
6.09765625;-3.81322416141678
6.099609375;-3.80574008387603
6.1015625;-3.79811272237215
6.103515625;-3.79034236407096
6.10546875;-3.78242930152209
6.107421875;-3.77437383264784
6.109375;-3.76617626073208
6.111328125;-3.75783689440876
6.11328125;-3.7493560476503
6.115234375;-3.74073403975579
6.1171875;-3.73197119533896
6.119140625;-3.72306784431593
6.12109375;-3.71402432189286
6.123046875;-3.70484096855325
6.125;-3.69551813004515
6.126953125;-3.68605615736817
6.12890625;-3.67645540676023
6.130859375;-3.66671623968417
6.1328125;-3.65683902281412
6.134765625;-3.64682412802172
6.13671875;-3.63667193236209
6.138671875;-3.62638281805966
6.140625;-3.61595717249377
6.142578125;-3.60539538818409
6.14453125;-3.59469786277582
6.146484375;-3.58386499902474
6.1484375;-3.57289720478206
6.150390625;-3.56179489297903
6.15234375;-3.55055848161142
6.154296875;-3.53918839372375
6.15625;-3.52768505739342
6.158203125;-3.51604890571453
6.16015625;-3.50428037678163
6.162109375;-3.49237991367316
6.1640625;-3.48034796443485
6.166015625;-3.46818498206277
6.16796875;-3.45589142448635
6.169921875;-3.44346775455107
6.171875;-3.43091444000109
6.173828125;-3.4182319534616
6.17578125;-3.40542077242106
6.177734375;-3.39248137921319
6.1796875;-3.37941426099883
6.181640625;-3.36621990974759
6.18359375;-3.35289882221935
6.185546875;-3.33945149994552
6.1875;-3.32587844921018
6.189453125;-3.31218018103102
6.19140625;-3.2983572111401
6.193359375;-3.28441005996442
6.1953125;-3.27033925260633
6.197265625;-3.25614531882379
6.19921875;-3.24182879301038
6.201171875;-3.2273902141752
6.203125;-3.21283012592258
6.205078125;-3.19814907643162
6.20703125;-3.18334761843553
6.208984375;-3.16842630920085
6.2109375;-3.15338571050643
6.212890625;-3.1382263886223
6.21484375;-3.12294891428838
6.216796875;-3.10755386269293
6.21875;-3.09204181345095
6.220703125;-3.07641335058232
6.22265625;-3.06066906248984
6.224609375;-3.04480954193705
6.2265625;-3.02883538602594
6.228515625;-3.01274719617445
6.23046875;-2.99654557809384
6.232421875;-2.98023114176586
6.234375;-2.96380450141984
6.236328125;-2.94726627550948
6.23828125;-2.93061708668965
6.240234375;-2.9138575617929
6.2421875;-2.89698833180587
6.244140625;-2.88001003184553
6.24609375;-2.86292330113527
6.248046875;-2.84572878298087
6.25;-2.82842712474619
6.251953125;-2.8110189778289
6.25390625;-2.79350499763589
6.255859375;-2.77588584355862
6.2578125;-2.75816217894827
6.259765625;-2.7403346710908
6.26171875;-2.72240399118181
6.263671875;-2.70437081430126
6.265625;-2.68623581938807
6.267578125;-2.66799968921455
6.26953125;-2.64966311036069
6.271484375;-2.63122677318831
6.2734375;-2.61269137181511
6.275390625;-2.59405760408845
6.27734375;-2.57532617155917
6.279296875;-2.5564977794551
6.28125;-2.53757313665458
6.283203125;-2.51855295565971
6.28515625;-2.49943795256955
6.287109375;-2.48022884705316
6.2890625;-2.46092636232251
6.291015625;-2.44153122510524
6.29296875;-2.4220441656173
6.294921875;-2.40246591753548
6.296875;-2.38279721796973
6.298828125;-2.3630388074355
6.30078125;-2.34319142982576
6.302734375;-2.32325583238306
6.3046875;-2.30323276567138
6.306640625;-2.28312298354787
6.30859375;-2.26292724313445
6.310546875;-2.24264630478934
6.3125;-2.22228093207841
6.314453125;-2.20183189174642
6.31640625;-2.18129995368819
6.318359375;-2.16068589091957
6.3203125;-2.13999047954839
6.322265625;-2.11921449874518
6.32421875;-2.09835873071388
6.326171875;-2.07742396066236
6.328125;-2.05641097677289
6.330078125;-2.03532057017243
6.33203125;-2.01415353490287
6.333984375;-1.99291066789113
6.3359375;-1.97159276891914
6.337890625;-1.95020064059374
6.33984375;-1.92873508831649
6.341796875;-1.90719692025329
6.34375;-1.88558694730399
6.345703125;-1.86390598307186
6.34765625;-1.84215484383296
6.349609375;-1.82033434850538
6.3515625;-1.79844531861843
6.353515625;-1.77648857828172
6.35546875;-1.75446495415411
6.357421875;-1.73237527541261
6.359375;-1.71022037372113
6.361328125;-1.6880010831992
6.36328125;-1.66571824039055
6.365234375;-1.64337268423162
6.3671875;-1.62096525601996
6.369140625;-1.59849679938259
6.37109375;-1.57596816024419
6.373046875;-1.55338018679531
6.375;-1.53073372946036
6.376953125;-1.50802964086567
6.37890625;-1.48526877580735
6.380859375;-1.4624519912191
6.3828125;-1.43958014613995
6.384765625;-1.41665410168196
6.38671875;-1.39367472099774
6.388671875;-1.37064286924798
6.390625;-1.34755941356888
6.392578125;-1.32442522303951
6.39453125;-1.30124116864905
6.396484375;-1.27800812326406
6.3984375;-1.25472696159557
6.400390625;-1.23139856016614
6.40234375;-1.20802379727691
6.404296875;-1.1846035529745
6.40625;-1.16113870901785
6.408203125;-1.13763014884509
6.41015625;-1.11407875754021
6.412109375;-1.0904854217998
6.4140625;-1.06685102989959
6.416015625;-1.0431764716611
6.41796875;-1.01946263841806
6.419921875;-0.995710422982881
6.421875;-0.971920719613056
6.423828125;-0.948094423977469
6.42578125;-0.924232433122685
6.427734375;-0.900335645439171
6.4296875;-0.876404960627479
6.431640625;-0.852441279664365
6.43359375;-0.828445504768874
6.435546875;-0.804418539368368
6.4375;-0.780361288064513
6.439453125;-0.756274656599225
6.44140625;-0.732159551820564
6.443359375;-0.708016881648595
6.4453125;-0.683847555041205
6.447265625;-0.65965248195988
6.44921875;-0.635432573335446
6.451171875;-0.611188741033774
6.453125;-0.586921897821447
6.455078125;-0.562632957331397
6.45703125;-0.538322834028505
6.458984375;-0.513992443175173
6.4609375;-0.489642700796865
6.462890625;-0.46527452364762
6.46484375;-0.440888829175533
6.466796875;-0.416486535488219
6.46875;-0.392068561318243
6.470703125;-0.367635825988531
6.47265625;-0.34318924937776
6.474609375;-0.318729751885721
6.4765625;-0.29425825439867
6.478515625;-0.269775678254656
6.48046875;-0.245282945208835
6.482421875;-0.22078097739876
6.484375;-0.196270697309673
6.486328125;-0.171753027739764
6.48828125;-0.147228891765436
6.490234375;-0.122699212706546
6.4921875;-0.0981649140916491
6.494140625;-0.0736269196232193
6.49609375;-0.0490861531428798
6.498046875;-0.0245435385966181
6.5;-2.44929359829471e-16
6.501953125;0.0245435385966176
6.50390625;0.0490861531428793
6.505859375;0.0736269196232188
6.5078125;0.0981649140916486
6.509765625;0.122699212706546
6.51171875;0.147228891765435
6.513671875;0.171753027739763
6.515625;0.196270697309672
6.517578125;0.22078097739876
6.51953125;0.245282945208834
6.521484375;0.269775678254656
6.5234375;0.294258254398669
6.525390625;0.31872975188572
6.52734375;0.343189249377759
6.529296875;0.36763582598853
6.53125;0.392068561318243
6.533203125;0.416486535488218
6.53515625;0.440888829175532
6.537109375;0.465274523647619
6.5390625;0.489642700796865
6.541015625;0.513992443175172
6.54296875;0.538322834028504
6.544921875;0.562632957331397
6.546875;0.586921897821447
6.548828125;0.611188741033773
6.55078125;0.635432573335445
6.552734375;0.65965248195988
6.5546875;0.683847555041205
6.556640625;0.708016881648595
6.55859375;0.732159551820564
6.560546875;0.756274656599225
6.5625;0.780361288064513
6.564453125;0.804418539368367
6.56640625;0.828445504768874
6.568359375;0.852441279664365
6.5703125;0.876404960627479
6.572265625;0.900335645439171
6.57421875;0.924232433122685
6.576171875;0.948094423977469
6.578125;0.971920719613055
6.580078125;0.99571042298288
6.58203125;1.01946263841806
6.583984375;1.0431764716611
6.5859375;1.06685102989959
6.587890625;1.0904854217998
6.58984375;1.11407875754021
6.591796875;1.13763014884509
6.59375;1.16113870901785
6.595703125;1.1846035529745
6.59765625;1.20802379727691
6.599609375;1.23139856016614
6.6015625;1.25472696159557
6.603515625;1.27800812326406
6.60546875;1.30124116864905
6.607421875;1.32442522303951
6.609375;1.34755941356888
6.611328125;1.37064286924798
6.61328125;1.39367472099774
6.615234375;1.41665410168196
6.6171875;1.43958014613995
6.619140625;1.4624519912191
6.62109375;1.48526877580735
6.623046875;1.50802964086567
6.625;1.53073372946036
6.626953125;1.5533801867953
6.62890625;1.57596816024419
6.630859375;1.59849679938259
6.6328125;1.62096525601996
6.634765625;1.64337268423162
6.63671875;1.66571824039055
6.638671875;1.6880010831992
6.640625;1.71022037372113
6.642578125;1.73237527541261
6.64453125;1.75446495415411
6.646484375;1.77648857828172
6.6484375;1.79844531861843
6.650390625;1.82033434850537
6.65234375;1.84215484383296
6.654296875;1.86390598307186
6.65625;1.88558694730399
6.658203125;1.90719692025329
6.66015625;1.92873508831649
6.662109375;1.95020064059374
6.6640625;1.97159276891914
6.666015625;1.99291066789113
6.66796875;2.01415353490287
6.669921875;2.03532057017243
6.671875;2.05641097677289
6.673828125;2.07742396066236
6.67578125;2.09835873071387
6.677734375;2.11921449874518
6.6796875;2.13999047954839
6.681640625;2.16068589091957
6.68359375;2.18129995368818
6.685546875;2.20183189174642
6.6875;2.22228093207841
6.689453125;2.24264630478934
6.69140625;2.26292724313445
6.693359375;2.28312298354787
6.6953125;2.30323276567138
6.697265625;2.32325583238306
6.69921875;2.34319142982576
6.701171875;2.3630388074355
6.703125;2.38279721796973
6.705078125;2.40246591753548
6.70703125;2.4220441656173
6.708984375;2.44153122510524
6.7109375;2.46092636232251
6.712890625;2.48022884705316
6.71484375;2.49943795256954
6.716796875;2.51855295565971
6.71875;2.53757313665458
6.720703125;2.5564977794551
6.72265625;2.57532617155917
6.724609375;2.59405760408845
6.7265625;2.61269137181511
6.728515625;2.63122677318831
6.73046875;2.64966311036069
6.732421875;2.66799968921455
6.734375;2.68623581938807
6.736328125;2.70437081430126
6.73828125;2.72240399118181
6.740234375;2.7403346710908
6.7421875;2.75816217894827
6.744140625;2.77588584355862
6.74609375;2.79350499763589
6.748046875;2.8110189778289
6.75;2.82842712474619
6.751953125;2.84572878298087
6.75390625;2.86292330113527
6.755859375;2.88001003184553
6.7578125;2.89698833180587
6.759765625;2.9138575617929
6.76171875;2.93061708668965
6.763671875;2.94726627550948
6.765625;2.96380450141984
6.767578125;2.98023114176586
6.76953125;2.99654557809384
6.771484375;3.01274719617445
6.7734375;3.02883538602594
6.775390625;3.04480954193705
6.77734375;3.06066906248984
6.779296875;3.07641335058232
6.78125;3.09204181345095
6.783203125;3.10755386269293
6.78515625;3.12294891428838
6.787109375;3.1382263886223
6.7890625;3.15338571050642
6.791015625;3.16842630920085
6.79296875;3.18334761843553
6.794921875;3.19814907643162
6.796875;3.21283012592258
6.798828125;3.2273902141752
6.80078125;3.24182879301038
6.802734375;3.25614531882379
6.8046875;3.27033925260633
6.806640625;3.28441005996442
6.80859375;3.2983572111401
6.810546875;3.31218018103102
6.8125;3.32587844921018
6.814453125;3.33945149994552
6.81640625;3.35289882221935
6.818359375;3.36621990974759
6.8203125;3.37941426099883
6.822265625;3.39248137921319
6.82421875;3.40542077242106
6.826171875;3.4182319534616
6.828125;3.43091444000109
6.830078125;3.44346775455107
6.83203125;3.45589142448635
6.833984375;3.46818498206277
6.8359375;3.48034796443485
6.837890625;3.49237991367316
6.83984375;3.50428037678163
6.841796875;3.51604890571453
6.84375;3.52768505739342
6.845703125;3.53918839372375
6.84765625;3.55055848161142
6.849609375;3.56179489297903
6.8515625;3.57289720478206
6.853515625;3.58386499902474
6.85546875;3.59469786277582
6.857421875;3.60539538818409
6.859375;3.61595717249377
6.861328125;3.62638281805966
6.86328125;3.63667193236209
6.865234375;3.64682412802172
6.8671875;3.65683902281412
6.869140625;3.66671623968417
6.87109375;3.67645540676023
6.873046875;3.68605615736817
6.875;3.69551813004515
6.876953125;3.70484096855325
6.87890625;3.71402432189286
6.880859375;3.72306784431593
6.8828125;3.73197119533896
6.884765625;3.74073403975579
6.88671875;3.7493560476503
6.888671875;3.75783689440876
6.890625;3.76617626073208
6.892578125;3.77437383264784
6.89453125;3.78242930152208
6.896484375;3.79034236407096
6.8984375;3.79811272237215
6.900390625;3.80574008387603
6.90234375;3.81322416141678
6.904296875;3.82056467322308
6.90625;3.82776134292884
6.908203125;3.83481389958349
6.91015625;3.84172207766226
6.912109375;3.84848561707617
6.9140625;3.85510426318176
6.916015625;3.86157776679076
6.91796875;3.86790588417941
6.919921875;3.87408837709767
6.921875;3.88012501277818
6.923828125;3.88601556394501
6.92578125;3.89175980882224
6.927734375;3.8973575311423
6.9296875;3.90280852015411
6.931640625;3.90811257063102
6.93359375;3.91326948287851
6.935546875;3.91827906274176
6.9375;3.92314112161292
6.939453125;3.92785547643822
6.94140625;3.93242194972487
6.943359375;3.93684036954772
6.9453125;3.94111056955576
6.947265625;3.94523238897839
6.94921875;3.94920567263143
6.951171875;3.953030270923
6.953125;3.95670603985912
6.955078125;3.96023284104919
6.95703125;3.96361054171112
6.958984375;3.9668390146764
6.9609375;3.96991813839484
6.962890625;3.97284779693918
6.96484375;3.97562788000942
6.966796875;3.97825828293702
6.96875;3.98073890668879
6.970703125;3.98306965787064
6.97265625;3.98525044873111
6.974609375;3.98728119716466
6.9765625;3.98916182671476
6.978515625;3.99089226657677
6.98046875;3.9924724516006
6.982421875;3.99390232229318
6.984375;3.99518182482069
6.986328125;3.99631091101058
6.98828125;3.9972895383534
6.990234375;3.99811767000437
6.9921875;3.99879527478482
6.994140625;3.99932232718329
6.99609375;3.99969880735658
6.998046875;3.9999247011304
7;4
7.001953125;3.9999435258478
7.00390625;3.99977410551743
7.005859375;3.99949174538747
7.0078125;3.99909645608861
7.009765625;3.99858825250328
7.01171875;3.99796715376505
7.013671875;3.99723318325794
7.015625;3.99638636861552
7.017578125;3.99542674171988
7.01953125;3.99435433870045
7.021484375;3.99316919993257
7.0234375;3.99187137003607
7.025390625;3.9904608978735
7.02734375;3.98893783654833
7.029296875;3.98730224340298
7.03125;3.98555418001659
7.033203125;3.98369371220277
7.03515625;3.98172091000707
7.037109375;3.97963584770438
7.0390625;3.97743860379613
7.041015625;3.9751292610073
7.04296875;3.97270790628334
7.044921875;3.97017463078689
7.046875;3.96752952989434
7.048828125;3.96477270319225
7.05078125;3.96190425447358
7.052734375;3.9589242917338
7.0546875;3.95583292716682
7.056640625;3.95263027716079
7.05859375;3.94931646229365
7.060546875;3.94589160732867
7.0625;3.94235584120969
7.064453125;3.93870929705632
7.06640625;3.93495211215888
7.068359375;3.93108442797326
7.0703125;3.92710639011559
7.072265625;3.92301814835673
7.07421875;3.91881985661668
7.076171875;3.91451167295876
7.078125;3.91009375958363
7.080078125;3.90556628282325
7.08203125;3.90092941313456
7.083984375;3.89618332509307
7.0859375;3.89132819738632
7.087890625;3.88636421280712
7.08984375;3.8812915582467
7.091796875;3.87611042468761
7.09375;3.87082100719663
7.095703125;3.86542350491731
7.09765625;3.85991812106258
7.099609375;3.85430506290703
7.1015625;3.84858454177911
7.103515625;3.84275677305322
7.10546875;3.83682197614156
7.107421875;3.83078037448588
7.109375;3.82463219554906
7.111328125;3.81837767080657
7.11328125;3.81201703573772
7.115234375;3.80555052981684
7.1171875;3.79897839650422
7.119140625;3.79230088323695
7.12109375;3.78551824141965
7.123046875;3.77863072641493
7.125;3.77163859753386
7.126953125;3.76454211802613
7.12890625;3.75734155507017
7.130859375;3.75003717976313
7.1328125;3.74262926711059
7.134765625;3.73511809601629
7.13671875;3.72750394927157
7.138671875;3.71978711354475
7.140625;3.71196787937033
7.142578125;3.70404654113807
7.14453125;3.69602339708186
7.146484375;3.68789874926856
7.1484375;3.67967290358655
7.150390625;3.67134616973427
7.15234375;3.66291886120856
7.154296875;3.65439129529281
7.15625;3.64576379304507
7.158203125;3.6370366792859
7.16015625;3.62821028258622
7.162109375;3.61928493525487
7.1640625;3.61026097332613
7.166015625;3.60113873654708
7.16796875;3.59191856836476
7.169921875;3.5826008159133
7.171875;3.57318583000082
7.173828125;3.5636739650962
7.17578125;3.5540655793158
7.177734375;3.54436103440989
7.1796875;3.53456069574912
7.181640625;3.5246649323107
7.18359375;3.51467411666451
7.185546875;3.50458862495914
7.1875;3.49440883690764
7.189453125;3.48413513577327
7.19140625;3.47376790835508
7.193359375;3.46330754497331
7.1953125;3.45275443945475
7.197265625;3.44210898911785
7.19921875;3.43137159475778
7.201171875;3.4205426606314
7.203125;3.40962259444193
7.205078125;3.39861180732372
7.20703125;3.38751071382665
7.208984375;3.37631973190064
7.2109375;3.36503928287982
7.212890625;3.35366979146673
7.21484375;3.34221168571628
7.216796875;3.3306653970197
7.21875;3.31903136008821
7.220703125;3.30731001293674
7.22265625;3.29550179686738
7.224609375;3.28360715645279
7.2265625;3.27162653951945
7.228515625;3.25956039713084
7.23046875;3.24740918357038
7.232421875;3.2351733563244
7.234375;3.22285337606488
7.236328125;3.21044970663211
7.23828125;3.19796281501724
7.240234375;3.18539317134468
7.2421875;3.1727412488544
7.244140625;3.16000752388415
7.24609375;3.14719247585146
7.248046875;3.13429658723565
7.25;3.12132034355964
7.251953125;3.10826423337168
7.25390625;3.09512874822692
7.255859375;3.08191438266896
7.2578125;3.0686216342112
7.259765625;3.0552510033181
7.26171875;3.04180299338636
7.263671875;3.02827811072595
7.265625;3.01467686454106
7.267578125;3.00099976691091
7.26953125;2.98724733277052
7.271484375;2.97342007989124
7.2734375;2.95951852886133
7.275390625;2.94554320306634
7.27734375;2.93149462866937
7.279296875;2.91737333459133
7.28125;2.90317985249094
7.283203125;2.88891471674478
7.28515625;2.87457846442716
7.287109375;2.86017163528987
7.2890625;2.84569477174188
7.291015625;2.83114841882893
7.29296875;2.81653312421298
7.294921875;2.80184943815161
7.296875;2.7870979134773
7.298828125;2.77227910557662
7.30078125;2.75739357236932
7.302734375;2.74244187428729
7.3046875;2.72742457425354
7.306640625;2.7123422376609
7.30859375;2.69719543235084
7.310546875;2.68198472859201
7.3125;2.66671069905881
7.314453125;2.65137391880981
7.31640625;2.63597496526614
7.318359375;2.62051441818968
7.3203125;2.60499285966129
7.322265625;2.58941087405888
7.32421875;2.57376904803541
7.326171875;2.55806797049677
7.328125;2.54230823257967
7.330078125;2.52649042762932
7.33203125;2.51061515117715
7.333984375;2.49468300091835
7.3359375;2.47869457668935
7.337890625;2.46265048044531
7.33984375;2.44655131623737
7.341796875;2.43039769018997
7.34375;2.41419021047799
7.345703125;2.3979294873039
7.34765625;2.38161613287472
7.349609375;2.36525076137903
7.3515625;2.34883398896382
7.353515625;2.33236643371129
7.35546875;2.31584871561558
7.357421875;2.29928145655946
7.359375;2.28266528029085
7.361328125;2.2660008123994
7.36328125;2.24928868029291
7.365234375;2.23252951317371
7.3671875;2.21572394201497
7.369140625;2.19887259953694
7.37109375;2.18197612018314
7.373046875;2.16503514009648
7.375;2.14805029709527
7.376953125;2.13102223064926
7.37890625;2.11395158185551
7.380859375;2.09683899341432
7.3828125;2.07968510960496
7.384765625;2.06249057626147
7.38671875;2.0452560407483
7.388671875;2.02798215193598
7.390625;2.01066956017666
7.392578125;1.99331891727963
7.39453125;1.97593087648679
7.396484375;1.95850609244805
7.3984375;1.94104522119667
7.400390625;1.9235489201246
7.40234375;1.90601784795768
7.404296875;1.88845266473087
7.40625;1.87085403176339
7.408203125;1.85322261163382
7.41015625;1.83555906815516
7.412109375;1.81786406634985
7.4140625;1.8001382724247
7.416015625;1.78238235374583
7.41796875;1.76459697881354
7.419921875;1.74678281723716
7.421875;1.72894053970979
7.423828125;1.7110708179831
7.42578125;1.69317432484201
7.427734375;1.67525173407938
7.4296875;1.65730372047061
7.431640625;1.63933095974827
7.43359375;1.62133412857666
7.435546875;1.60331390452628
7.4375;1.58527096604839
7.439453125;1.56720599244942
7.44140625;1.54911966386542
7.443359375;1.53101266123645
7.4453125;1.5128856662809
7.447265625;1.49473936146991
7.44921875;1.47657443000158
7.451171875;1.45839155577533
7.453125;1.44019142336609
7.455078125;1.42197471799855
7.45703125;1.40374212552138
7.458984375;1.38549433238138
7.4609375;1.36723202559765
7.462890625;1.34895589273571
7.46484375;1.33066662188165
7.466796875;1.31236490161616
7.46875;1.29405142098868
7.470703125;1.2757268694914
7.47265625;1.25739193703332
7.474609375;1.23904731391429
7.4765625;1.220693690799
7.478515625;1.20233175869099
7.48046875;1.18396220890663
7.482421875;1.16558573304907
7.484375;1.14720302298225
7.486328125;1.12881477080482
7.48828125;1.11042166882408
7.490234375;1.09202440952991
7.4921875;1.07362368556874
7.494140625;1.05522018971741
7.49609375;1.03681461485716
7.498046875;1.01840765394746
7.5;1
7.501953125;0.981592346052537
7.50390625;0.963185385142841
7.505859375;0.944779810282586
7.5078125;0.926376314431264
7.509765625;0.907975590470091
7.51171875;0.889578331175923
7.513671875;0.871185229195177
7.515625;0.852796977017746
7.517578125;0.83441426695093
7.51953125;0.816037791093374
7.521484375;0.797668241309008
7.5234375;0.779306309200998
7.525390625;0.76095268608571
7.52734375;0.742608062966681
7.529296875;0.724273130508602
7.53125;0.705948579011318
7.533203125;0.687635098383836
7.53515625;0.669333378118351
7.537109375;0.651044107264286
7.5390625;0.632767974402352
7.541015625;0.614505667618621
7.54296875;0.596257874478622
7.544921875;0.578025282001453
7.546875;0.559808576633915
7.548828125;0.54160844422467
7.55078125;0.523425569998416
7.552734375;0.50526063853009
7.5546875;0.487114333719096
7.556640625;0.468987338763554
7.55859375;0.450880336134577
7.560546875;0.432794007550582
7.5625;0.414729033951615
7.564453125;0.396686095473725
7.56640625;0.378665871423345
7.568359375;0.360669040251726
7.5703125;0.342696279529391
7.572265625;0.324748265920622
7.57421875;0.306825675157987
7.576171875;0.288929182016898
7.578125;0.271059460290208
7.580078125;0.25321718276284
7.58203125;0.235403021186456
7.583984375;0.217617646254174
7.5859375;0.199861727575305
7.587890625;0.182135933650153
7.58984375;0.164440931844841
7.591796875;0.146777388366185
7.59375;0.129145968236614
7.595703125;0.111547335269129
7.59765625;0.0939821520423157
7.599609375;0.0764510798753955
7.6015625;0.0589547788033258
7.603515625;0.0414939075519531
7.60546875;0.0240691235132113
7.607421875;0.00668108272037105
7.609375;-0.0106695601766598
7.611328125;-0.0279821519359829
7.61328125;-0.0452560407483031
7.615234375;-0.0624905762614711
7.6171875;-0.0796851096049644
7.619140625;-0.0968389934143215
7.62109375;-0.113951581855512
7.623046875;-0.131022230649255
7.625;-0.148050297095269
7.626953125;-0.165035140096478
7.62890625;-0.181976120183144
7.630859375;-0.19887259953694
7.6328125;-0.215723942014969
7.634765625;-0.232529513173712
7.63671875;-0.249288680292911
7.638671875;-0.266000812399399
7.640625;-0.282665280290846
7.642578125;-0.299281456559456
7.64453125;-0.315848715615582
7.646484375;-0.332366433711287
7.6484375;-0.34883398896382
7.650390625;-0.365250761379031
7.65234375;-0.38161613287472
7.654296875;-0.397929487303898
7.65625;-0.414190210477993
7.658203125;-0.430397690189966
7.66015625;-0.446551316237368
7.662109375;-0.462650480445307
7.6640625;-0.478694576689352
7.666015625;-0.494683000918345
7.66796875;-0.510615151177152
7.669921875;-0.526490427629321
7.671875;-0.542308232579665
7.673828125;-0.558067970496769
7.67578125;-0.573769048035406
7.677734375;-0.589410874058884
7.6796875;-0.604992859661291
7.681640625;-0.620514418189678
7.68359375;-0.635974965266139
7.685546875;-0.651373918809814
7.6875;-0.666710699058806
7.689453125;-0.681984728592008
7.69140625;-0.69719543235084
7.693359375;-0.712342237660901
7.6953125;-0.727424574253536
7.697265625;-0.742441874287293
7.69921875;-0.757393572369317
7.701171875;-0.772279105576622
7.703125;-0.7870979134773
7.705078125;-0.801849438151606
7.70703125;-0.816533124212976
7.708984375;-0.831148418828929
7.7109375;-0.84569477174188
7.712890625;-0.860171635289868
7.71484375;-0.874578464427159
7.716796875;-0.888914716744781
7.71875;-0.903179852490936
7.720703125;-0.917373334591327
7.72265625;-0.931494628669374
7.724609375;-0.945543203066337
7.7265625;-0.959518528861329
7.728515625;-0.973420079891236
7.73046875;-0.987247332770516
7.732421875;-1.00099976691091
7.734375;-1.01467686454106
7.736328125;-1.02827811072595
7.73828125;-1.04180299338636
7.740234375;-1.0552510033181
7.7421875;-1.0686216342112
7.744140625;-1.08191438266896
7.74609375;-1.09512874822692
7.748046875;-1.10826423337168
7.75;-1.12132034355964
7.751953125;-1.13429658723565
7.75390625;-1.14719247585146
7.755859375;-1.16000752388415
7.7578125;-1.1727412488544
7.759765625;-1.18539317134468
7.76171875;-1.19796281501724
7.763671875;-1.21044970663211
7.765625;-1.22285337606488
7.767578125;-1.2351733563244
7.76953125;-1.24740918357038
7.771484375;-1.25956039713084
7.7734375;-1.27162653951945
7.775390625;-1.28360715645278
7.77734375;-1.29550179686738
7.779296875;-1.30731001293674
7.78125;-1.31903136008821
7.783203125;-1.3306653970197
7.78515625;-1.34221168571628
7.787109375;-1.35366979146673
7.7890625;-1.36503928287982
7.791015625;-1.37631973190064
7.79296875;-1.38751071382665
7.794921875;-1.39861180732372
7.796875;-1.40962259444193
7.798828125;-1.4205426606314
7.80078125;-1.43137159475778
7.802734375;-1.44210898911785
7.8046875;-1.45275443945475
7.806640625;-1.46330754497331
7.80859375;-1.47376790835508
7.810546875;-1.48413513577327
7.8125;-1.49440883690764
7.814453125;-1.50458862495914
7.81640625;-1.51467411666451
7.818359375;-1.52466493231069
7.8203125;-1.53456069574912
7.822265625;-1.54436103440989
7.82421875;-1.5540655793158
7.826171875;-1.5636739650962
7.828125;-1.57318583000082
7.830078125;-1.5826008159133
7.83203125;-1.59191856836476
7.833984375;-1.60113873654708
7.8359375;-1.61026097332613
7.837890625;-1.61928493525487
7.83984375;-1.62821028258622
7.841796875;-1.6370366792859
7.84375;-1.64576379304506
7.845703125;-1.65439129529281
7.84765625;-1.66291886120856
7.849609375;-1.67134616973427
7.8515625;-1.67967290358655
7.853515625;-1.68789874926856
7.85546875;-1.69602339708186
7.857421875;-1.70404654113807
7.859375;-1.71196787937033
7.861328125;-1.71978711354475
7.86328125;-1.72750394927157
7.865234375;-1.73511809601629
7.8671875;-1.74262926711059
7.869140625;-1.75003717976313
7.87109375;-1.75734155507017
7.873046875;-1.76454211802613
7.875;-1.77163859753386
7.876953125;-1.77863072641493
7.87890625;-1.78551824141965
7.880859375;-1.79230088323695
7.8828125;-1.79897839650422
7.884765625;-1.80555052981684
7.88671875;-1.81201703573772
7.888671875;-1.81837767080657
7.890625;-1.82463219554906
7.892578125;-1.83078037448588
7.89453125;-1.83682197614156
7.896484375;-1.84275677305322
7.8984375;-1.84858454177911
7.900390625;-1.85430506290703
7.90234375;-1.85991812106258
7.904296875;-1.86542350491731
7.90625;-1.87082100719663
7.908203125;-1.87611042468761
7.91015625;-1.8812915582467
7.912109375;-1.88636421280712
7.9140625;-1.89132819738632
7.916015625;-1.89618332509307
7.91796875;-1.90092941313456
7.919921875;-1.90556628282325
7.921875;-1.91009375958363
7.923828125;-1.91451167295876
7.92578125;-1.91881985661668
7.927734375;-1.92301814835673
7.9296875;-1.92710639011559
7.931640625;-1.93108442797326
7.93359375;-1.93495211215888
7.935546875;-1.93870929705632
7.9375;-1.94235584120969
7.939453125;-1.94589160732867
7.94140625;-1.94931646229365
7.943359375;-1.95263027716079
7.9453125;-1.95583292716682
7.947265625;-1.9589242917338
7.94921875;-1.96190425447358
7.951171875;-1.96477270319225
7.953125;-1.96752952989434
7.955078125;-1.97017463078689
7.95703125;-1.97270790628334
7.958984375;-1.9751292610073
7.9609375;-1.97743860379613
7.962890625;-1.97963584770438
7.96484375;-1.98172091000707
7.966796875;-1.98369371220277
7.96875;-1.98555418001659
7.970703125;-1.98730224340298
7.97265625;-1.98893783654833
7.974609375;-1.9904608978735
7.9765625;-1.99187137003607
7.978515625;-1.99316919993257
7.98046875;-1.99435433870045
7.982421875;-1.99542674171988
7.984375;-1.99638636861552
7.986328125;-1.99723318325794
7.98828125;-1.99796715376505
7.990234375;-1.99858825250328
7.9921875;-1.99909645608861
7.994140625;-1.99949174538747
7.99609375;-1.99977410551743
7.998046875;-1.9999435258478
8;-2

